Evaluation Metrics for Graph Generative Models: Problems, Pitfalls, and Practical Solutions

Graph generative models are a highly active branch of machine learning. Given the steady development of new models of ever-increasing complexity, it is necessary to provide a principled way to evaluate and compare them. In this paper, we enumerate the desirable criteria for such a comparison metric and provide an overview of the status quo of graph generative model comparison in use today, which predominantly relies on the maximum mean discrepancy (MMD). We perform a systematic evaluation of MMD in the context of graph generative model comparison, highlighting some of the challenges and pitfalls researchers inadvertently may encounter. After conducting a thorough analysis of the behaviour of MMD on synthetically-generated perturbed graphs as well as on recently-proposed graph generative models, we are able to provide a suitable procedure to mitigate these challenges and pitfalls. We aggregate our findings into a list of practical recommendations for researchers to use when evaluating graph generative models.

==> data/CommunityGraphs.csv <==
Model A,Model B,Model C
2.0157098451113846,0.964226061067535,3.018050012242761
1.9698079411520335,1.0370647136860232,2.941223680064914
2.058003073843177,0.9763954803114184,2.966001417016025
1.949865091885744,1.0055751458715554,3.0121413583580434
2.0403298125696487,1.0143827814725088,2.9850048472972084
1.9668465093699976,0.9714238205135453,3.0271768750848067
1.979191286283662,0.9293316377832984,2.9906340461088625
2.014355089806246,1.010449610806456,3.010874200618032
0.9376262966493465,1.9332220707611236,2.9913845445423632
0.9509836627977294,1.9116299208266008,3.0729603035436415
1.0109505907289866,2.0383271735123003,2.9712585283002277
2.9942434634774155,1.0431317971248206,2.0291397551035013
2.984418386723543,2.0375564903443437,0.9745404991931582
2.999341119652862,2.0736353621928902,1.028368289059112
3.0265740764161766,0.9793920809077484,1.0310376050728767
3.0938108284909864,1.0139812255584826,1.0561334192325
1.0139693026109475,1.9770995320805498,3.02688364257267
0.9420657275031371,2.0210754314456336,2.9536445279800416
1.035003752953166,2.029027588843772,3.043033081244234
0.9944768568874652,2.047968849180631,2.9763194859201536
2.9823285065376144,2.0328979578374136,0.9667479939456693
3.042474997953353,2.0222054293066534,1.061391739856935
2.978229465818076,1.0611544478617292,0.984541715322587
2.9827376041881877,0.9923308721276504,0.9619909920928867
1.0135049757602759,1.9212950747241977,2.98474723664607
0.9764949524308745,2.0688312174055845,2.965663743295726
0.9857242519952902,1.9737792522036561,3.007240821830493
1.0201589258680612,2.0144517910565045,2.973958421729785
0.9578560413953661,2.0276218311872793,3.0232086125533897
1.0301824914589803,2.004252482274469,2.9917092875949858
1.025197242399927,2.002758626057119,3.0115620230056215
1.0187974978638679,1.9598995392557663,2.995905442107356
2.008087671624173,0.9886083383641739,2.9535326719176456
1.9880476130472575,1.0230637677535797,3.0772747225829282
2.0480355661143577,0.9985386040818196,2.9856285164537226
2.0309608798574894,0.9941492749892235,3.0717987127276047
2.031565989513051,1.0014885258456543,2.989821188205239
1.9318563663776838,0.9791902936621616,3.0811126737550794
2.001847935532738,0.9868529708471594,2.995187014561888
3.0271116420526076,0.9875572289931646,1.9876643529182036
0.9922355733454826,2.016406957451384,3.0869769725616574
0.9084259168972398,1.9943409927816689,3.0018926331734646
1.01007264334683,1.9687107101076853,3.0400917974923862
0.9364662541694142,1.9898205157205018,3.0379124196056337
2.962156813188803,0.9854147540078243,1.9573587914018815
3.0107424476087123,1.035163959485823,2.000597932536615
3.025082080829022,0.9732936673630909,1.9640653119545959
3.009712577480685,0.986874969471003,0.995163147494454
0.9917171533254626,1.9980251496355417,2.9176247639500894
1.0436027487961352,1.9626861745468975,2.943748311996774
1.0525028079241021,2.009086545356704,2.9616686550795817
1.0547564797416773,1.96696971954998,2.972619535928156
1.0428227547878297,2.006021263645385,2.9559644896606923
3.017293204776135,1.968612813208037,1.044982386328496
2.9757680556511,2.0485348136770285,1.0100524762340033
3.043863925721663,1.035992474033139,0.9600240838609064
1.0120883089219348,1.9229317671752382,3.0264557781501127
1.0257266371933325,2.0234184495775365,2.9724843222171318
1.0049668985073903,1.9477316205124855,3.049649082473386
1.0134581500830269,2.0031334365990157,2.9882289237605573
0.9713754955739142,2.033001705827628,3.0273868001959703
1.0350046330881253,1.976781783333794,2.9960785067743028
2.0071596340749376,1.0074758301710034,2.9572183709325714
2.9360214118100747,1.9640437684750933,0.9893733725632109
2.0157098451113846,0.964226061067535,3.018050012242761
1.9698079411520335,1.0370647136860232,2.941223680064914
2.058003073843177,0.9763954803114184,2.966001417016025
1.949865091885744,1.0055751458715554,3.0121413583580434
2.0403298125696487,1.0143827814725088,2.9850048472972084
1.9668465093699976,0.9714238205135453,3.0271768750848067
1.979191286283662,0.9293316377832984,2.9906340461088625
2.014355089806246,1.010449610806456,3.010874200618032
0.9376262966493465,1.9332220707611236,2.9913845445423632
0.9509836627977294,1.9116299208266008,3.0729603035436415
1.0109505907289866,2.0383271735123003,2.9712585283002277
2.9942434634774155,1.0431317971248206,2.0291397551035013
2.984418386723543,2.0375564903443437,0.9745404991931582
2.999341119652862,2.0736353621928902,1.028368289059112
3.0265740764161766,0.9793920809077484,1.0310376050728767
3.0938108284909864,1.0139812255584826,1.0561334192325
1.0139693026109475,1.9770995320805498,3.02688364257267
0.9420657275031371,2.0210754314456336,2.9536445279800416
1.035003752953166,2.029027588843772,3.043033081244234
0.9944768568874652,2.047968849180631,2.9763194859201536
2.9823285065376144,2.0328979578374136,0.9667479939456693
3.042474997953353,2.0222054293066534,1.061391739856935
2.978229465818076,1.0611544478617292,0.984541715322587
2.9827376041881877,0.9923308721276504,0.9619909920928867
1.0135049757602759,1.9212950747241977,2.98474723664607
0.9764949524308745,2.0688312174055845,2.965663743295726
0.9857242519952902,1.9737792522036561,3.007240821830493
1.0201589258680612,2.0144517910565045,2.973958421729785
0.9578560413953661,2.0276218311872793,3.0232086125533897
1.0301824914589803,2.004252482274469,2.9917092875949858
1.025197242399927,2.002758626057119,3.0115620230056215
1.0187974978638679,1.9598995392557663,2.995905442107356
2.008087671624173,0.9886083383641739,2.9535326719176456
1.9880476130472575,1.0230637677535797,3.0772747225829282
2.0480355661143577,0.9985386040818196,2.9856285164537226
2.0309608798574894,0.9941492749892235,3.0717987127276047
2.031565989513051,1.0014885258456543,2.989821188205239
1.9318563663776838,0.9791902936621616,3.0811126737550794
2.001847935532738,0.9868529708471594,2.995187014561888
3.0271116420526076,0.9875572289931646,1.9876643529182036
0.9922355733454826,2.016406957451384,3.0869769725616574
0.9084259168972398,1.9943409927816689,3.0018926331734646
1.01007264334683,1.9687107101076853,3.0400917974923862
0.9364662541694142,1.9898205157205018,3.0379124196056337
2.962156813188803,0.9854147540078243,1.9573587914018815
3.0107424476087123,1.035163959485823,2.000597932536615
3.025082080829022,0.9732936673630909,1.9640653119545959
3.009712577480685,0.986874969471003,0.995163147494454
0.9917171533254626,1.9980251496355417,2.9176247639500894
1.0436027487961352,1.9626861745468975,2.943748311996774
1.0525028079241021,2.009086545356704,2.9616686550795817
1.0547564797416773,1.96696971954998,2.972619535928156
1.0428227547878297,2.006021263645385,2.9559644896606923
3.017293204776135,1.968612813208037,1.044982386328496
2.9757680556511,2.0485348136770285,1.0100524762340033
3.043863925721663,1.035992474033139,0.9600240838609064
1.0120883089219348,1.9229317671752382,3.0264557781501127
1.0257266371933325,2.0234184495775365,2.9724843222171318
1.0049668985073903,1.9477316205124855,3.049649082473386
1.0134581500830269,2.0031334365990157,2.9882289237605573
0.9713754955739142,2.033001705827628,3.0273868001959703
1.0350046330881253,1.976781783333794,2.9960785067743028
2.0071596340749376,1.0074758301710034,2.9572183709325714
2.9360214118100747,1.9640437684750933,0.9893733725632109


==> data/clustering_coefficient_MMD.csv <==
evaluator,t,p_add,iteration,score,time,filtration_fn,method,dataset,density,descriptor_fn,metric,n_bins,normalize,kernel_fn,sigma,hyperparams,norm_score,hparam
MMDEvaluator,,0.15,0,1.0247911430082284,4.576783418655396,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.6453497246620848,25
MMDEvaluator,,0.2,0,0.9473747662819014,5.3646626472473145,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.59659770553552,25
MMDEvaluator,,0.25,0,0.7274039186724404,6.201050996780396,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.45807374686649854,25
MMDEvaluator,,0.3,0,0.5406019780665188,7.177374362945557,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.34043750287779867,25
MMDEvaluator,,0.35,0,0.4677897849611301,8.182219505310059,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.2945849122370657,25
MMDEvaluator,,0.4,0,0.5646816199594522,9.208722114562988,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.3556013637011366,25
MMDEvaluator,,0.45,0,0.7953696938553467,10.082244157791138,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.5008743649241252,25
MMDEvaluator,,0.5,0,0.9855575187677984,11.01217770576477,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.6206428282629481,25
MMDEvaluator,,0.55,0,1.0633799265066632,11.946678161621094,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.6696505404679839,25
MMDEvaluator,,0.6,0,1.1183403826832532,12.81143283843994,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.7042612174853009,25
MMDEvaluator,,0.65,0,1.0951780870463952,13.645938396453856,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.689675044279403,25
MMDEvaluator,,0.7,0,1.125790345057843,14.394710779190063,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.708952740436086,25
MMDEvaluator,,0.75,0,1.0934677303880866,15.156413555145264,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.6885979680321657,25
MMDEvaluator,,0.8,0,1.1129084156973068,15.69114065170288,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.7008405025204314,25
MMDEvaluator,,0.85,0,1.2473299821504158,16.17949390411377,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.7854908446813837,25
MMDEvaluator,,0.9,0,1.3058251011739628,16.441028594970703,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.822327432520257,25
MMDEvaluator,,0.95,0,1.587962470340907,16.839589595794678,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,1.0,25
MMDEvaluator,,1.0,0,1.587962470340907,16.906259775161743,,,CommunityGraphs,True,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_True_linear_kernel_nan,1.0,25
MMDEvaluator,,0.15,0,759.2488731743312,3.7046327590942383,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.07344664599056257,24
MMDEvaluator,,0.2,0,834.5395919465693,4.509035348892212,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.08072996370550355,24
MMDEvaluator,,0.25,0,760.305416384208,5.372005701065064,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.07354885168075362,24
MMDEvaluator,,0.3,0,711.160659430093,6.334421873092651,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.06879478790294365,24
MMDEvaluator,,0.35,0,770.6052257842513,7.355619192123413,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.07454521332382391,24
MMDEvaluator,,0.4,0,958.7812702163196,8.380874156951904,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.09274859802102198,24
MMDEvaluator,,0.45,0,1384.549495099513,9.275454759597778,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.13393568329950872,24
MMDEvaluator,,0.5,0,1894.7548820236125,10.221600770950316,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.18329087599044103,24
MMDEvaluator,,0.55,0,2182.628587893233,11.174322128295898,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.21113860670434967,24
MMDEvaluator,,0.6,0,2637.9763418460066,12.024607419967651,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.2551870952418995,24
MMDEvaluator,,0.65,0,2963.861378511744,12.918181657791138,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.2867118873980469,24
MMDEvaluator,,0.7,0,3586.807084752654,13.643444299697876,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.3469731197477612,24
MMDEvaluator,,0.75,0,3983.0730917455007,14.42432737350464,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.3853062805360219,24
MMDEvaluator,,0.8,0,4491.528055079706,14.99225640296936,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.43449214437276307,24
MMDEvaluator,,0.85,0,5827.004895328474,15.415971755981444,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.5636807387584998,24
MMDEvaluator,,0.9,0,7154.815326344283,15.69012188911438,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.6921277159158858,24
MMDEvaluator,,0.95,0,10337.4206260132,16.089169025421143,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,1.0,24
MMDEvaluator,,1.0,0,10337.4206260132,16.186996698379517,,,CommunityGraphs,True,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_100.0_False_linear_kernel_nan,1.0,24
MMDEvaluator,,0.15,0,0.8766383139690606,4.607980966567993,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5817572344489685,33
MMDEvaluator,,0.2,0,0.8458299096942126,5.449683904647827,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5613120727635601,33
MMDEvaluator,,0.25,0,0.7038578886125704,6.261047840118408,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.4670961925795897,33
MMDEvaluator,,0.3,0,0.5997233029101413,7.164780855178833,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.3979900998804833,33
MMDEvaluator,,0.35,0,0.5279708670225991,8.132264614105225,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.35037354239975843,33
MMDEvaluator,,0.4,0,0.604211860453673,9.147839784622192,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.40096880932265605,33
MMDEvaluator,,0.45,0,0.7787671201401574,10.111451387405396,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5168076718450562,33
MMDEvaluator,,0.5,0,0.9002988420200958,11.061259746551514,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5974589019955895,33
MMDEvaluator,,0.55,0,0.957567381466073,12.007115602493286,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6354636145413832,33
MMDEvaluator,,0.6,0,0.9903924922100916,12.887391090393066,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6572471087631465,33
MMDEvaluator,,0.65,0,0.9479345566838768,13.740185260772703,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6290710517068323,33
MMDEvaluator,,0.7,0,0.9460242067847856,14.526930332183838,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6278032998228275,33
MMDEvaluator,,0.75,0,0.8874884344792624,15.202013969421388,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5889576225689839,33
MMDEvaluator,,0.8,0,0.8809702960749275,15.77441906929016,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.584632036849723,33
MMDEvaluator,,0.85,0,0.9344777739441203,16.351348400115967,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6201408229151922,33
MMDEvaluator,,0.9,0,1.0733632129098352,16.732970237731934,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.712308376614855,33
MMDEvaluator,,0.95,0,1.4633165433189566,16.98433566093445,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.9710903251653971,33
MMDEvaluator,,1.0,0,1.506879952768269,17.06898784637451,,,CommunityGraphs,True,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_True_linear_kernel_nan,1.0,33
MMDEvaluator,,0.15,0,1820.2335390290164,3.664201021194458,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.04443597924275095,32
MMDEvaluator,,0.2,0,1968.4002174534696,4.400635242462158,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.048053059856730015,32
MMDEvaluator,,0.25,0,1834.6166721705135,5.243543148040772,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.04478710375068757,32
MMDEvaluator,,0.3,0,1794.7899473337266,6.170594215393066,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.04381484415860343,32
MMDEvaluator,,0.35,0,1848.0594989906515,7.133412837982178,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.04511527327439725,32
MMDEvaluator,,0.4,0,2277.1801475255675,8.127236127853394,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.05559106982581404,32
MMDEvaluator,,0.45,0,3144.0838512292657,9.081691026687622,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.07675413168423384,32
MMDEvaluator,,0.5,0,4114.611456662602,10.046777725219728,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.10044688517154612,32
MMDEvaluator,,0.55,0,4750.989587174079,10.936149597167969,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.11598230125504126,32
MMDEvaluator,,0.6,0,5679.121158076628,11.79605484008789,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.13864007254364624,32
MMDEvaluator,,0.65,0,6339.728459045096,12.670169591903688,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.15476697696773656,32
MMDEvaluator,,0.7,0,7780.331663352158,13.42535924911499,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.18993532911104286,32
MMDEvaluator,,0.75,0,8711.988199754966,14.02837872505188,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.21267915270581755,32
MMDEvaluator,,0.8,0,10372.684265846048,14.577489137649536,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.25322046476223997,32
MMDEvaluator,,0.85,0,13135.105662547669,15.156228303909302,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.32065736074924855,32
MMDEvaluator,,0.9,0,20461.91707131649,15.542683362960815,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.49952124425360156,32
MMDEvaluator,,0.95,0,39141.130225188805,15.803701877593994,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.9555226914190903,32
MMDEvaluator,,1.0,0,40963.05674024185,15.877918004989624,,,CommunityGraphs,True,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_200.0_False_linear_kernel_nan,1.0,32
MMDEvaluator,,0.15,0,0.7779276128676337,4.805704355239868,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5422353759929135,41
MMDEvaluator,,0.2,0,0.7532661903542319,5.591220378875732,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5250457358671685,41
MMDEvaluator,,0.25,0,0.6312389278024781,6.43746542930603,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.4399896233231923,41
MMDEvaluator,,0.3,0,0.5431213992302135,7.388283729553223,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.37856945974162504,41
MMDEvaluator,,0.35,0,0.4852682565412245,8.385160207748413,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.33824434457737734,41
MMDEvaluator,,0.4,0,0.5520424004252373,9.41136384010315,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.38478762497602975,41
MMDEvaluator,,0.45,0,0.7148520303324957,10.390292882919312,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.49827008713289184,41
MMDEvaluator,,0.5,0,0.8204992339648884,11.354243993759155,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5719088810729107,41
MMDEvaluator,,0.55,0,0.8657768322580682,12.33663272857666,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.6034685212353892,41
MMDEvaluator,,0.6,0,0.8940184979954954,13.23091435432434,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.6231536821507476,41
MMDEvaluator,,0.65,0,0.8481477968167728,14.060816287994385,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5911806341585106,41
MMDEvaluator,,0.7,0,0.8427778554049324,14.872803211212158,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5874376481115496,41
MMDEvaluator,,0.75,0,0.7721256626570395,15.58302617073059,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5381912688010674,41
MMDEvaluator,,0.8,0,0.7420807338408786,16.274670839309692,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5172491875536142,41
MMDEvaluator,,0.85,0,0.8026995081516997,16.81723713874817,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5595020184558263,41
MMDEvaluator,,0.9,0,0.8309230666318077,17.161552906036377,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5791745581512687,41
MMDEvaluator,,0.95,0,1.268519412298072,17.35580348968506,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.884190365664256,41
MMDEvaluator,,1.0,0,1.4346677611049126,17.44557213783264,,,CommunityGraphs,True,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_True_linear_kernel_nan,1.0,41
MMDEvaluator,,0.15,0,3112.4457635671406,3.851474523544312,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.033969961569870435,40
MMDEvaluator,,0.2,0,3225.050375095968,4.663820505142212,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.035198954656593485,40
MMDEvaluator,,0.25,0,2967.16650987736,5.551281213760376,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.032384349790699964,40
MMDEvaluator,,0.3,0,2877.9807788832145,6.536220073699951,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.03141095584761011,40
MMDEvaluator,,0.35,0,2895.848487042508,7.579680919647217,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.031605968196618,40
MMDEvaluator,,0.4,0,3577.30670480912,8.661368370056152,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.03904356268901913,40
MMDEvaluator,,0.45,0,4939.19271984672,9.625097751617432,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.05390750542334954,40
MMDEvaluator,,0.5,0,6416.434179050273,10.661941289901732,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.07003046447567088,40
MMDEvaluator,,0.55,0,7358.71427373144,11.66925573348999,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.08031472998129295,40
MMDEvaluator,,0.6,0,8805.582995535973,12.59410309791565,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.0961061938685278,40
MMDEvaluator,,0.65,0,9761.229372589682,13.496504068374634,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.10653634210850695,40
MMDEvaluator,,0.7,0,12056.796612912727,14.300769567489624,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.13159070027520314,40
MMDEvaluator,,0.75,0,13168.351689493,15.061999320983888,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.14372247255416826,40
MMDEvaluator,,0.8,0,15756.824198543429,15.702751636505129,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.17197366738184397,40
MMDEvaluator,,0.85,0,20964.00270035355,16.351725339889526,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.22880603235491787,40
MMDEvaluator,,0.9,0,29179.186236973284,16.7687029838562,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.3184684683385625,40
MMDEvaluator,,0.95,0,75997.99915816626,16.92329692840576,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.8294599510807712,40
MMDEvaluator,,1.0,0,91623.47025813875,16.999552965164185,,,CommunityGraphs,True,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_True_clustering_coefficient_nan_300.0_False_linear_kernel_nan,1.0,40
MMDEvaluator,,0.15,0,1.0247911430082284,4.497590780258179,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.6453497246620848,1
MMDEvaluator,,0.2,0,0.947374766281902,5.303267478942871,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.5965977055355204,1
MMDEvaluator,,0.25,0,0.727403918672441,6.147425174713135,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.458073746866499,1
MMDEvaluator,,0.3,0,0.5406019780665184,7.088195562362671,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.34043750287779845,1
MMDEvaluator,,0.35,0,0.4677897849611298,8.111433506011963,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.29458491223706545,1
MMDEvaluator,,0.4,0,0.5646816199594523,9.129194259643556,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.35560136370113665,1
MMDEvaluator,,0.45,0,0.7953696938553465,10.095688343048096,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.5008743649241251,1
MMDEvaluator,,0.5,0,0.9855575187677984,11.061025142669678,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.6206428282629481,1
MMDEvaluator,,0.55,0,1.0633799265066637,12.02096152305603,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.6696505404679842,1
MMDEvaluator,,0.6,0,1.1183403826832532,12.908126831054688,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.7042612174853009,1
MMDEvaluator,,0.65,0,1.0951780870463952,13.76587176322937,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.689675044279403,1
MMDEvaluator,,0.7,0,1.125790345057843,14.46098256111145,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.708952740436086,1
MMDEvaluator,,0.75,0,1.0934677303880862,15.293370962142944,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.6885979680321653,1
MMDEvaluator,,0.8,0,1.1129084156973073,15.919987916946411,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.7008405025204316,1
MMDEvaluator,,0.85,0,1.2473299821504158,16.373266220092773,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.7854908446813837,1
MMDEvaluator,,0.9,0,1.3058251011739628,16.76530361175537,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,0.822327432520257,1
MMDEvaluator,,0.95,0,1.587962470340907,16.973246335983276,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,1.0,1
MMDEvaluator,,1.0,0,1.587962470340907,17.026198863983154,,,CommunityGraphs,False,clustering_coefficient,,100.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_True_linear_kernel_nan,1.0,1
MMDEvaluator,,0.15,0,153.7478968178021,3.701141357421875,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.07344664599056246,0
MMDEvaluator,,0.2,0,168.99426736918053,4.550062417984009,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.08072996370550352,0
MMDEvaluator,,0.25,0,153.96184681780204,5.406064033508301,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.07354885168075345,0
MMDEvaluator,,0.3,0,144.01003353459407,6.363452434539795,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.06879478790294363,0
MMDEvaluator,,0.35,0,156.04755822131085,7.369091510772705,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.07454521332382376,0
MMDEvaluator,,0.4,0,194.15320721880465,8.388015508651733,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.09274859802102178,0
MMDEvaluator,,0.45,0,280.3712727576517,9.426636457443236,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.1339356832995086,0
MMDEvaluator,,0.5,0,383.687863609782,10.399451732635498,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.18329087599044092,0
MMDEvaluator,,0.55,0,441.9822890483785,11.405300617218018,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.21113860670434872,0
MMDEvaluator,,0.6,0,534.1902092238172,12.217924118041992,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.2551870952418994,0
MMDEvaluator,,0.65,0,600.1819291486291,13.080019235610962,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.28671188739804687,0
MMDEvaluator,,0.7,0,726.3284346624137,13.827458143234251,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.3469731197477611,0
MMDEvaluator,,0.75,0,806.5723010784538,14.573415994644163,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.3853062805360164,0
MMDEvaluator,,0.8,0,909.5344311536418,15.044039964675903,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.43449214437276296,0
MMDEvaluator,,0.85,0,1179.9684913040178,15.41973066329956,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.5636807387584997,0
MMDEvaluator,,0.9,0,1448.8501035847196,15.93868613243103,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,0.6921277159158857,0
MMDEvaluator,,0.95,0,2093.3276767676766,16.182712078094482,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,1.0,0
MMDEvaluator,,1.0,0,2093.3276767676766,16.24966335296631,,,CommunityGraphs,False,clustering_coefficient,,100.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_100.0_False_linear_kernel_nan,1.0,0
MMDEvaluator,,0.15,0,0.8766383139690607,4.58058500289917,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5817572344489685,9
MMDEvaluator,,0.2,0,0.8458299096942132,5.400571584701538,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5613120727635604,9
MMDEvaluator,,0.25,0,0.703857888612571,6.246984481811523,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.46709619257959006,9
MMDEvaluator,,0.3,0,0.5997233029101414,7.16464114189148,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.3979900998804833,9
MMDEvaluator,,0.35,0,0.5279708670225984,8.215057611465454,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.35037354239975793,9
MMDEvaluator,,0.4,0,0.6042118604536729,9.2452712059021,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.40096880932265594,9
MMDEvaluator,,0.45,0,0.7787671201401575,10.255186080932615,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5168076718450562,9
MMDEvaluator,,0.5,0,0.9002988420200961,11.225448369979858,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5974589019955896,9
MMDEvaluator,,0.55,0,0.9575673814660732,12.122896194458008,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6354636145413832,9
MMDEvaluator,,0.6,0,0.9903924922100916,12.964841842651367,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6572471087631464,9
MMDEvaluator,,0.65,0,0.9479345566838768,13.862165212631226,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6290710517068322,9
MMDEvaluator,,0.7,0,0.9460242067847856,14.596874952316284,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6278032998228273,9
MMDEvaluator,,0.75,0,0.8874884344792622,15.20415472984314,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5889576225689837,9
MMDEvaluator,,0.8,0,0.8809702960749277,15.729992628097534,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.5846320368497231,9
MMDEvaluator,,0.85,0,0.9344777739441208,16.306464433670044,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.6201408229151925,9
MMDEvaluator,,0.9,0,1.073363212909835,16.676848888397217,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.7123083766148548,9
MMDEvaluator,,0.95,0,1.4633165433189568,16.84756350517273,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,0.9710903251653971,9
MMDEvaluator,,1.0,0,1.5068799527682692,16.904171228408813,,,CommunityGraphs,False,clustering_coefficient,,200.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_True_linear_kernel_nan,1.0,9
MMDEvaluator,,0.15,0,92.14932291334397,3.651463031768799,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.04443597924275088,8
MMDEvaluator,,0.2,0,99.65026100858208,4.460649490356445,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.04805305985673002,8
MMDEvaluator,,0.25,0,92.8774690286322,5.322499990463257,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.04478710375068748,8
MMDEvaluator,,0.3,0,90.86124108377,6.256442546844482,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.0438148441586034,8
MMDEvaluator,,0.35,0,93.55801213640162,7.247772455215454,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.04511527327439713,8
MMDEvaluator,,0.4,0,115.2822449684818,8.309595823287964,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.05559106982581393,8
MMDEvaluator,,0.45,0,159.1692449684818,9.261344194412231,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.07675413168423383,8
MMDEvaluator,,0.5,0,208.30220499354448,10.180487155914308,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.10044688517154608,8
MMDEvaluator,,0.55,0,240.5188478506873,11.075880527496338,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.11598230125504086,8
MMDEvaluator,,0.6,0,287.50550862762964,11.965568780899048,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.1386400725436462,8
MMDEvaluator,,0.65,0,320.9487532391585,12.804707050323486,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.15476697696773656,8
MMDEvaluator,,0.7,0,393.8792904572037,13.499980449676514,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.18993532911104288,8
MMDEvaluator,,0.75,0,441.044402612592,14.045998573303224,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.2126791527058157,8
MMDEvaluator,,0.8,0,525.1171409584567,14.7104811668396,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.2532204647622398,8
MMDEvaluator,,0.85,0,664.9647241664768,15.209348201751707,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.32065736074924855,8
MMDEvaluator,,0.9,0,1035.884551735399,15.56344437599182,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.4995212442536016,8
MMDEvaluator,,0.95,0,1981.519717650186,15.748329877853394,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,0.9555226914190902,8
MMDEvaluator,,1.0,0,2073.754747474747,15.791119575500488,,,CommunityGraphs,False,clustering_coefficient,,200.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_200.0_False_linear_kernel_nan,1.0,8
MMDEvaluator,,0.15,0,0.7779276128676356,4.858340501785278,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5422353759929138,17
MMDEvaluator,,0.2,0,0.7532661903542326,5.6912877559661865,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.525045735867168,17
MMDEvaluator,,0.25,0,0.6312389278024797,6.551766395568848,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.4399896233231926,17
MMDEvaluator,,0.3,0,0.5431213992302142,7.500193119049072,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.3785694597416248,17
MMDEvaluator,,0.35,0,0.4852682565412258,8.53413462638855,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.3382443445773776,17
MMDEvaluator,,0.4,0,0.5520424004252423,9.517096519470217,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.3847876249760325,17
MMDEvaluator,,0.45,0,0.714852030332499,10.490424871444702,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.4982700871328933,17
MMDEvaluator,,0.5,0,0.8204992339648927,11.418606519699097,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5719088810729125,17
MMDEvaluator,,0.55,0,0.8657768322580712,12.416056871414185,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.6034685212353902,17
MMDEvaluator,,0.6,0,0.8940184979954975,13.291499137878418,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.623153682150748,17
MMDEvaluator,,0.65,0,0.8481477968167752,14.083510637283323,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5911806341585112,17
MMDEvaluator,,0.7,0,0.8427778554049351,14.72402572631836,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5874376481115504,17
MMDEvaluator,,0.75,0,0.7721256626570422,15.545264482498167,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5381912688010683,17
MMDEvaluator,,0.8,0,0.7420807338408815,16.179229736328125,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5172491875536152,17
MMDEvaluator,,0.85,0,0.8026995081517019,16.812827348709106,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5595020184558267,17
MMDEvaluator,,0.9,0,0.8309230666318094,16.901434421539307,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.5791745581512688,17
MMDEvaluator,,0.95,0,1.2685194122980743,17.128158807754517,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,0.8841903656642559,17
MMDEvaluator,,1.0,0,1.4346677611049152,17.239893436431885,,,CommunityGraphs,False,clustering_coefficient,,300.0,True,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_True_linear_kernel_nan,1.0,17
MMDEvaluator,,0.15,0,70.03002968026125,3.8987417221069336,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.03396996156987141,16
MMDEvaluator,,0.2,0,72.56363343965975,4.733950138092041,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.03519895465659442,16
MMDEvaluator,,0.25,0,66.7612464722412,5.618546485900879,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.0323843497907009,16
MMDEvaluator,,0.3,0,64.75456752487278,6.598593711853027,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.031410955847610965,16
MMDEvaluator,,0.35,0,65.15659095845675,7.647647142410278,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.03160596819661878,16
MMDEvaluator,,0.4,0,80.48940085820611,8.682358026504517,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.03904356268902035,16
MMDEvaluator,,0.45,0,111.131836196552,9.748528718948364,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.05390750542335101,16
MMDEvaluator,,0.5,0,144.3697690286322,10.762943506240845,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.0700304644756728,16
MMDEvaluator,,0.55,0,165.57107115895803,11.74338150024414,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.08031472998129488,16
MMDEvaluator,,0.6,0,198.1256173995595,12.526147842407228,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.09610619386852977,16
MMDEvaluator,,0.65,0,219.6276608832688,13.5234477519989,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.10653634210850954,16
MMDEvaluator,,0.7,0,271.27792379053693,14.37007975578308,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.13159070027520606,16
MMDEvaluator,,0.75,0,296.28791301359456,15.121742248535156,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.14372247255417214,16
MMDEvaluator,,0.8,0,354.5285444672287,15.67685580253601,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.1719736673818482,16
MMDEvaluator,,0.85,0,471.6900607579555,16.176323890686035,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.22880603235492275,16
MMDEvaluator,,0.9,0,656.5316903318904,16.475247383117676,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.3184684683385648,16
MMDEvaluator,,0.95,0,1709.9549810587073,16.765488147735596,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,0.8294599510807715,16
MMDEvaluator,,1.0,0,2061.5280808080806,16.837584733963013,,,CommunityGraphs,False,clustering_coefficient,,300.0,False,linear_kernel,,nan_nan_False_clustering_coefficient_nan_300.0_False_linear_kernel_nan,1.0,16
MMDEvaluator,,0.15,0,5.143050321385279e-08,4.452967405319214,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,5.143050321266802e-08,26
MMDEvaluator,,0.2,0,3.817133481528201e-07,5.27233099937439,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,3.817133481440268e-07,26
MMDEvaluator,,0.25,0,1.8905493564417989e-06,6.162405014038086,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,1.8905493563982474e-06,26
MMDEvaluator,,0.3,0,6.64911392864879e-06,7.164833545684815,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,6.649113928495618e-06,26
MMDEvaluator,,0.35,0,2.421613269751284e-05,8.245185613632202,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,2.4216132696954987e-05,26
MMDEvaluator,,0.4,0,5.552689061816842e-05,9.332942962646484,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,5.5526890616889275e-05,26
MMDEvaluator,,0.45,0,0.0001609007387531,10.32544207572937,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.0001609007387493934,26
MMDEvaluator,,0.5,0,0.0003587850502331,11.344125747680664,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.00035878505022483484,26
MMDEvaluator,,0.55,0,0.0008136829722115,12.286023378372192,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.0008136829721927557,26
MMDEvaluator,,0.6,0,0.0017288499141581,13.266514778137209,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.0017288499141182734,26
MMDEvaluator,,0.65,0,0.0036784345206333,14.109525442123411,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.0036784345205485617,26
MMDEvaluator,,0.7,0,0.0082692111588149,14.936342477798462,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.008269211158624407,26
MMDEvaluator,,0.75,0,0.0263278520838762,15.583153247833252,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.0263278520832697,26
MMDEvaluator,,0.8,0,0.0770024886973232,16.316182374954224,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.07700248869554933,26
MMDEvaluator,,0.85,0,0.236622222580231,16.735207319259644,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.23662222257478005,26
MMDEvaluator,,0.9,0,0.5807386322820454,17.043903827667236,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.5807386322686672,26
MMDEvaluator,,0.95,0,1.0000000000230365,17.375845193862915,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,1.0,26
MMDEvaluator,,1.0,0,1.0000000000230365,17.452409505844116,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,1.0,26
MMDEvaluator,,0.15,0,1.1823449841892413e-35,4.2782604694366455,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.1823449841892413e-35,27
MMDEvaluator,,0.2,0,1.4187836107703895e-34,5.082584619522095,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.4187836107703895e-34,27
MMDEvaluator,,0.25,0,1.69837961746814e-18,5.961313486099243,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.69837961746814e-18,27
MMDEvaluator,,0.3,0,3.3971082324307684e-18,6.887288331985474,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,3.3971082324307684e-18,27
MMDEvaluator,,0.35,0,3.308326131869335e-14,7.901077032089233,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,3.308326131869335e-14,27
MMDEvaluator,,0.4,0,6.44008995080328e-10,8.913048028945923,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,6.44008995080328e-10,27
MMDEvaluator,,0.45,0,3.219515906482459e-09,9.913026332855225,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,3.219515906482459e-09,27
MMDEvaluator,,0.5,0,2.507746306198246e-05,10.87692642211914,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,2.507746306198246e-05,27
MMDEvaluator,,0.55,0,0.0001003021238753,11.7900071144104,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0001003021238753,27
MMDEvaluator,,0.6,0,0.0003134055111695,12.7093825340271,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0003134055111695,27
MMDEvaluator,,0.65,0,0.0008273740633679,13.52947235107422,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0008273740633679,27
MMDEvaluator,,0.7,0,0.0031334384265164,14.304489612579346,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0031334384265164,27
MMDEvaluator,,0.75,0,0.0127335726548693,14.92682147026062,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0127335726548693,27
MMDEvaluator,,0.8,0,0.0578470999892686,15.5069842338562,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0578470999892686,27
MMDEvaluator,,0.85,0,0.2194383920192924,15.954933166503906,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.2194383920192924,27
MMDEvaluator,,0.9,0,0.5786468946103943,16.280100107192993,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.5786468946103943,27
MMDEvaluator,,0.95,0,1.0,16.530046939849854,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.0,27
MMDEvaluator,,1.0,0,1.0,16.514512538909912,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.0,27
MMDEvaluator,,0.15,0,6.99877393367033e-306,4.32299017906189,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,6.99877393367033e-306,28
MMDEvaluator,,0.2,0,8.398528720407101e-305,5.101108074188232,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,8.398528720407101e-305,28
MMDEvaluator,,0.25,0,2.6190911845392797e-134,5.937119245529175,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,2.6190911845392797e-134,28
MMDEvaluator,,0.3,0,5.238182369078114e-134,6.885966062545776,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,5.238182369078114e-134,28
MMDEvaluator,,0.35,0,2.0484849712017772e-91,7.859005928039551,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,2.0484849712017772e-91,28
MMDEvaluator,,0.4,0,1.6021934257257464e-48,8.841368436813354,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,1.6021934257257464e-48,28
MMDEvaluator,,0.45,0,8.010967128628548e-48,9.836100339889526,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,8.010967128628548e-48,28
MMDEvaluator,,0.5,0,2.506265664160401e-05,10.735211610794067,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,2.506265664160401e-05,28
MMDEvaluator,,0.55,0,0.0001002506265664,11.667733430862429,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0001002506265664,28
MMDEvaluator,,0.6,0,0.00031328320802,12.55192756652832,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.00031328320802,28
MMDEvaluator,,0.65,0,0.0008270676691729,13.361888647079468,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0008270676691729,28
MMDEvaluator,,0.7,0,0.0031328320802005,14.105954647064207,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0031328320802005,28
MMDEvaluator,,0.75,0,0.0127318295739348,14.75315284729004,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0127318295739348,28
MMDEvaluator,,0.8,0,0.057844611528822,15.376255989074709,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.057844611528822,28
MMDEvaluator,,0.85,0,0.2194360902255639,15.794522523880005,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.2194360902255639,28
MMDEvaluator,,0.9,0,0.5786466165413534,16.07524085044861,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.5786466165413534,28
MMDEvaluator,,0.95,0,1.0,16.291788339614868,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,1.0,28
MMDEvaluator,,1.0,0,1.0,16.288149118423462,,,CommunityGraphs,True,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,1.0,28
MMDEvaluator,,0.15,0,6.340164067775846e-28,4.360043048858643,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,6.340164067775846e-28,34
MMDEvaluator,,0.2,0,8.917458008077214e-23,5.201305627822876,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,8.917458008077214e-23,34
MMDEvaluator,,0.25,0,2.357644235931739e-19,5.985515594482422,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,2.357644235931739e-19,34
MMDEvaluator,,0.3,0,1.2727778598942948e-17,6.941021680831909,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,1.2727778598942948e-17,34
MMDEvaluator,,0.35,0,6.998622057577145e-16,7.967170715332031,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,6.998622057577145e-16,34
MMDEvaluator,,0.4,0,1.753229943271598e-12,8.966563940048218,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,1.753229943271598e-12,34
MMDEvaluator,,0.45,0,7.213932349982988e-12,10.008006572723389,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,7.213932349982988e-12,34
MMDEvaluator,,0.5,0,9.827046061743854e-09,10.934895277023315,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,9.827046061743854e-09,34
MMDEvaluator,,0.55,0,4.883802570465033e-07,11.877744436264038,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,4.883802570465033e-07,34
MMDEvaluator,,0.6,0,1.29137921802841e-06,12.77165412902832,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,1.29137921802841e-06,34
MMDEvaluator,,0.65,0,4.054052856262134e-06,13.701542615890505,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,4.054052856262134e-06,34
MMDEvaluator,,0.7,0,6.852242203095428e-05,14.41905665397644,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,6.852242203095428e-05,34
MMDEvaluator,,0.75,0,0.000713524784162,15.120389461517334,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.000713524784162,34
MMDEvaluator,,0.8,0,0.0048563801146735,15.697006940841677,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.0048563801146735,34
MMDEvaluator,,0.85,0,0.0271068081600603,16.10148334503174,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.0271068081600603,34
MMDEvaluator,,0.9,0,0.1567838917510204,16.456341981887817,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.1567838917510204,34
MMDEvaluator,,0.95,0,0.9457930907659154,16.591557025909424,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.9457930907659154,34
MMDEvaluator,,1.0,0,1.0,16.625619173049927,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,1.0,34
MMDEvaluator,,0.15,0,1.1296134625036464e-228,4.463739156723023,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.1296134625036464e-228,35
MMDEvaluator,,0.2,0,3.348639960442868e-177,5.263479709625244,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,3.348639960442868e-177,35
MMDEvaluator,,0.25,0,6.910256786460505e-143,6.068033456802368,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,6.910256786460505e-143,35
MMDEvaluator,,0.3,0,9.9267492437872e-126,7.155960321426392,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,9.9267492437872e-126,35
MMDEvaluator,,0.35,0,1.4260012846689561e-108,8.187732458114624,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.4260012846689561e-108,35
MMDEvaluator,,0.4,0,2.9426976836275672e-74,9.1388041973114,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,2.9426976836275672e-74,35
MMDEvaluator,,0.45,0,1.1770790734510434e-73,10.154375314712524,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.1770790734510434e-73,35
MMDEvaluator,,0.5,0,1.2145107792424516e-39,10.969507455825806,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.2145107792424516e-39,35
MMDEvaluator,,0.55,0,1.744673798957311e-22,11.945317268371582,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.744673798957311e-22,35
MMDEvaluator,,0.6,0,4.3616844973931595e-22,12.799721717834473,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,4.3616844973931595e-22,35
MMDEvaluator,,0.65,0,1.3957390391658109e-21,13.620867013931274,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.3957390391658109e-21,35
MMDEvaluator,,0.7,0,5.012531328320802e-05,14.441120386123655,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,5.012531328320802e-05,35
MMDEvaluator,,0.75,0,0.0006390977443609,15.085209131240845,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.0006390977443609,35
MMDEvaluator,,0.8,0,0.0046115288220551,15.675621032714844,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.0046115288220551,35
MMDEvaluator,,0.85,0,0.0265914786967418,16.193634510040283,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.0265914786967418,35
MMDEvaluator,,0.9,0,0.1562406015037594,16.436089038848877,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.1562406015037594,35
MMDEvaluator,,0.95,0,0.9457894736842104,16.57192349433899,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.9457894736842104,35
MMDEvaluator,,1.0,0,1.0,16.70483708381653,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.0,35
MMDEvaluator,,0.15,0,0.0,4.57935094833374,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0,36
MMDEvaluator,,0.2,0,0.0,5.226760149002075,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0,36
MMDEvaluator,,0.25,0,0.0,6.10931921005249,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0,36
MMDEvaluator,,0.3,0,0.0,7.099691152572632,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0,36
MMDEvaluator,,0.35,0,0.0,8.056143760681152,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0,36
MMDEvaluator,,0.4,0,0.0,9.088560342788696,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0,36
MMDEvaluator,,0.45,0,0.0,10.117262363433838,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0,36
MMDEvaluator,,0.5,0,0.0,11.086286306381226,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0,36
MMDEvaluator,,0.55,0,6.697279920890875e-177,12.09654951095581,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,6.697279920890875e-177,36
MMDEvaluator,,0.6,0,1.6743199802222714e-176,12.907462120056152,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,1.6743199802222714e-176,36
MMDEvaluator,,0.65,0,5.3578239367112344e-176,13.797886610031128,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,5.3578239367112344e-176,36
MMDEvaluator,,0.7,0,5.012531328320802e-05,14.546034574508669,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,5.012531328320802e-05,36
MMDEvaluator,,0.75,0,0.0006390977443609,15.427059888839722,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0006390977443609,36
MMDEvaluator,,0.8,0,0.0046115288220551,15.937261581420898,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0046115288220551,36
MMDEvaluator,,0.85,0,0.0265914786967418,16.560940742492676,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0265914786967418,36
MMDEvaluator,,0.9,0,0.1562406015037594,16.694491624832153,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.1562406015037594,36
MMDEvaluator,,0.95,0,0.9457894736842104,16.82602572441101,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.9457894736842104,36
MMDEvaluator,,1.0,0,1.0,17.041452407836914,,,CommunityGraphs,True,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,1.0,36
MMDEvaluator,,0.15,0,2.1464989687553286e-67,4.586790561676025,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,2.1464989687553286e-67,42
MMDEvaluator,,0.2,0,5.9327000134918434e-52,5.379156589508057,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,5.9327000134918434e-52,42
MMDEvaluator,,0.25,0,1.7799736092501252e-51,6.2671332359313965,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,1.7799736092501252e-51,42
MMDEvaluator,,0.3,0,4.3023693471086005e-48,7.175512790679932,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,4.3023693471086005e-48,42
MMDEvaluator,,0.35,0,3.1213506908279193e-44,8.204851388931274,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,3.1213506908279193e-44,42
MMDEvaluator,,0.4,0,1.6406412674821466e-36,9.243817806243896,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,1.6406412674821466e-36,42
MMDEvaluator,,0.45,0,6.25287996750098e-25,10.230953931808472,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,6.25287996750098e-25,42
MMDEvaluator,,0.5,0,6.2546045529845325e-25,11.160012245178224,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,6.2546045529845325e-25,42
MMDEvaluator,,0.55,0,6.57462349263451e-17,12.187269449234009,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,6.57462349263451e-17,42
MMDEvaluator,,0.6,0,9.864882485116443e-17,13.103567123413086,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,9.864882485116443e-17,42
MMDEvaluator,,0.65,0,1.7298995040778454e-09,13.89276123046875,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,1.7298995040778454e-09,42
MMDEvaluator,,0.7,0,1.2539974004109329e-05,14.707082509994509,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,1.2539974004109329e-05,42
MMDEvaluator,,0.75,0,5.021865347511562e-05,15.45979070663452,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,5.021865347511562e-05,42
MMDEvaluator,,0.8,0,0.000890282545986,15.919551849365234,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.000890282545986,42
MMDEvaluator,,0.85,0,0.0058914871089551,16.41982340812683,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0058914871089551,42
MMDEvaluator,,0.9,0,0.0568956351909084,16.797669649124146,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0568956351909084,42
MMDEvaluator,,0.95,0,0.7949628415291722,16.944406509399414,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.7949628415291722,42
MMDEvaluator,,1.0,0,1.0,17.039020538330078,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,1.0,42
MMDEvaluator,,0.15,0,0.0,4.8196752071380615,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0,43
MMDEvaluator,,0.2,0,0.0,5.662101745605469,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0,43
MMDEvaluator,,0.25,0,0.0,7.357751131057739,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0,43
MMDEvaluator,,0.3,0,0.0,7.539742946624756,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0,43
MMDEvaluator,,0.35,0,0.0,8.542243480682373,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0,43
MMDEvaluator,,0.4,0,1.8465689684e-314,9.631609678268433,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.8465689684e-314,43
MMDEvaluator,,0.45,0,1.1973672460816829e-198,10.644939422607422,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.1973672460816829e-198,43
MMDEvaluator,,0.5,0,1.1973672460997193e-198,11.639518737792969,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.1973672460997193e-198,43
MMDEvaluator,,0.55,0,3.86514030474226e-121,12.632364988327026,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,3.86514030474226e-121,43
MMDEvaluator,,0.6,0,5.79771045711696e-121,13.590733528137209,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,5.79771045711696e-121,43
MMDEvaluator,,0.65,0,3.1191995655771804e-44,14.467328310012816,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,3.1191995655771804e-44,43
MMDEvaluator,,0.7,0,1.2531328320802006e-05,15.250377416610718,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.2531328320802006e-05,43
MMDEvaluator,,0.75,0,5.012531328320802e-05,16.04076385498047,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,5.012531328320802e-05,43
MMDEvaluator,,0.8,0,0.0008897243107769,16.659120798110962,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0008897243107769,43
MMDEvaluator,,0.85,0,0.0058897243107769,17.058780193328857,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0058897243107769,43
MMDEvaluator,,0.9,0,0.0568922305764411,17.36198592185974,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0568922305764411,43
MMDEvaluator,,0.95,0,0.7949624060150376,17.62433123588562,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.7949624060150376,43
MMDEvaluator,,1.0,0,1.0,17.607659339904785,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.0,43
MMDEvaluator,,0.15,0,0.0,4.587600231170654,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.2,0,0.0,5.378527641296387,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.25,0,0.0,6.190420627593994,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.3,0,0.0,7.14872932434082,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.35,0,0.0,8.198838710784912,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.4,0,0.0,9.190361976623535,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.45,0,0.0,10.08527660369873,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.5,0,0.0,11.093964338302612,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.55,0,0.0,12.08300495147705,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.6,0,0.0,12.93325138092041,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.65,0,0.0,13.811150074005129,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0,44
MMDEvaluator,,0.7,0,1.2531328320802006e-05,14.541476249694824,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,1.2531328320802006e-05,44
MMDEvaluator,,0.75,0,5.012531328320802e-05,15.168434381484984,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,5.012531328320802e-05,44
MMDEvaluator,,0.8,0,0.0008897243107769,15.840017318725586,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0008897243107769,44
MMDEvaluator,,0.85,0,0.0058897243107769,16.26122736930847,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0058897243107769,44
MMDEvaluator,,0.9,0,0.0568922305764411,16.6161470413208,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0568922305764411,44
MMDEvaluator,,0.95,0,0.7949624060150376,16.730921506881714,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.7949624060150376,44
MMDEvaluator,,1.0,0,1.0,16.63287353515625,,,CommunityGraphs,True,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,1.0,44
MMDEvaluator,,0.15,0,0.0023622501908238,4.209886074066162,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.002360879909958445,2
MMDEvaluator,,0.2,0,0.0034676653820963,4.986206769943237,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.00346565387817559,2
MMDEvaluator,,0.25,0,0.0032219846305437,5.868446350097656,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.0032201156397378776,2
MMDEvaluator,,0.3,0,0.0038692613366975,6.803662538528442,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.0038670168772438275,2
MMDEvaluator,,0.35,0,0.0052021337254836,7.767155170440674,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.005199116100876884,2
MMDEvaluator,,0.4,0,0.0057410381016153,8.800917148590088,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.005737707872375198,2
MMDEvaluator,,0.45,0,0.0072646287919361,9.761253118515016,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.00726041476673836,2
MMDEvaluator,,0.5,0,0.0086206881609066,10.677252054214478,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.008615687520382168,2
MMDEvaluator,,0.55,0,0.0102834611430245,11.617537021636965,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.010277495970457831,2
MMDEvaluator,,0.6,0,0.0138704109514446,12.49355149269104,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.01386236508111503,2
MMDEvaluator,,0.65,0,0.0193890596436493,13.327538013458252,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.019377812546483165,2
MMDEvaluator,,0.7,0,0.0296164032873573,14.070018291473389,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.02959922356994932,2
MMDEvaluator,,0.75,0,0.0642222856481773,14.75060248374939,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.06418503194427459,2
MMDEvaluator,,0.8,0,0.126659119252092,15.333422899246216,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.12658564753931237,2
MMDEvaluator,,0.85,0,0.2723509000447024,15.75627064704895,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.27219291625939335,2
MMDEvaluator,,0.9,0,0.58616990583959,16.089287996292114,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,0.5858298836823524,2
MMDEvaluator,,0.95,0,1.0005804110829928,16.260985851287842,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,1.0,2
MMDEvaluator,,1.0,0,1.0005804110829928,16.310313940048218,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_0.1,1.0,2
MMDEvaluator,,0.15,0,1.4591286076001708e-11,4.240041732788086,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.4591286076001708e-11,3
MMDEvaluator,,0.2,0,1.606138553832395e-10,5.056289911270142,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.606138553832395e-10,3
MMDEvaluator,,0.25,0,3.736065045377356e-08,5.901028394699097,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,3.736065045377356e-08,3
MMDEvaluator,,0.3,0,1.0085127173751037e-07,6.84851336479187,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.0085127173751037e-07,3
MMDEvaluator,,0.35,0,7.398716120099716e-07,7.860225677490234,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,7.398716120099716e-07,3
MMDEvaluator,,0.4,0,4.76699679900825e-06,8.872070789337158,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,4.76699679900825e-06,3
MMDEvaluator,,0.45,0,1.8448924332837264e-05,9.875240802764893,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.8448924332837264e-05,3
MMDEvaluator,,0.5,0,8.097116115347402e-05,10.858985900878906,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,8.097116115347402e-05,3
MMDEvaluator,,0.55,0,0.0002632429805776,11.826607704162598,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0002632429805776,3
MMDEvaluator,,0.6,0,0.0006767814291593,12.701679229736328,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0006767814291593,3
MMDEvaluator,,0.65,0,0.001675337853892,13.560105323791504,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.001675337853892,3
MMDEvaluator,,0.7,0,0.0047650818617854,14.36069917678833,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0047650818617854,3
MMDEvaluator,,0.75,0,0.0173568011897626,15.011831521987917,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0173568011897626,3
MMDEvaluator,,0.8,0,0.0644289630148488,15.609278202056885,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.0644289630148488,3
MMDEvaluator,,0.85,0,0.2255094551987098,16.033106803894043,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.2255094551987098,3
MMDEvaluator,,0.9,0,0.5793805703160579,16.37210178375244,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,0.5793805703160579,3
MMDEvaluator,,0.95,0,1.0,16.487271070480347,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.0,3
MMDEvaluator,,1.0,0,1.0,16.502368211746216,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_1.0,1.0,3
MMDEvaluator,,0.15,0,1.9804762741711652e-66,4.3171226978302,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,1.9804762741711652e-66,4
MMDEvaluator,,0.2,0,2.376571526964366e-65,5.136811494827271,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,2.376571526964366e-65,4
MMDEvaluator,,0.25,0,1.0973071153815832e-31,6.004687309265137,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,1.0973071153815832e-31,4
MMDEvaluator,,0.3,0,2.1946142398100413e-31,6.911508321762085,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,2.1946142398100413e-31,4
MMDEvaluator,,0.35,0,5.323752331290375e-23,7.935624599456787,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,5.323752331290375e-23,4
MMDEvaluator,,0.4,0,2.5828993294763163e-14,8.981919765472412,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,2.5828993294763163e-14,4
MMDEvaluator,,0.45,0,1.2914496562201551e-13,9.956311464309692,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,1.2914496562201551e-13,4
MMDEvaluator,,0.5,0,2.5062657235670846e-05,10.92029905319214,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,2.5062657235670846e-05,4
MMDEvaluator,,0.55,0,0.0001002506286327,11.850800514221191,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0001002506286327,4
MMDEvaluator,,0.6,0,0.0003132832129275,12.751891136169434,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0003132832129275,4
MMDEvaluator,,0.65,0,0.0008270676814675,13.598906993865969,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0008270676814675,4
MMDEvaluator,,0.7,0,0.0031328321045314,14.434261322021484,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0031328321045314,4
MMDEvaluator,,0.75,0,0.0127318296438797,15.090123414993286,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0127318296438797,4
MMDEvaluator,,0.8,0,0.0578446116286769,15.630770206451416,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.0578446116286769,4
MMDEvaluator,,0.85,0,0.2194360903179284,16.088842630386353,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.2194360903179284,4
MMDEvaluator,,0.9,0,0.5786466165525114,16.35927700996399,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,0.5786466165525114,4
MMDEvaluator,,0.95,0,1.0,16.47771167755127,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,1.0,4
MMDEvaluator,,1.0,0,1.0,16.654473066329956,,,CommunityGraphs,False,clustering_coefficient,,100.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_gaussian_kernel_10.0,1.0,4
MMDEvaluator,,0.15,0,0.0009482092612015,4.371116161346436,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.0009478530804713293,10
MMDEvaluator,,0.2,0,0.0011880293499048,5.208694696426392,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.001187583084319103,10
MMDEvaluator,,0.25,0,0.0012479639039281,6.105436563491821,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.0012474951248170791,10
MMDEvaluator,,0.3,0,0.0013281795496418,7.027700901031494,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.0013276806387144907,10
MMDEvaluator,,0.35,0,0.0015998911736235,8.04416561126709,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.0015992901982589554,10
MMDEvaluator,,0.4,0,0.001800274318293,9.07092785835266,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.0017995980719754047,10
MMDEvaluator,,0.45,0,0.0023452999564714,10.074782848358154,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.002344418979365242,10
MMDEvaluator,,0.5,0,0.0026218976377536,11.09198260307312,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.002620912760835329,10
MMDEvaluator,,0.55,0,0.0030235474290863,12.030720472335815,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.0030224116783875215,10
MMDEvaluator,,0.6,0,0.0042849605953322,12.957740783691406,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.004283351013506703,10
MMDEvaluator,,0.65,0,0.0055711975504661,13.85588812828064,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.005569104812826166,10
MMDEvaluator,,0.7,0,0.008005825414396,14.584048748016356,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.008002818144947792,10
MMDEvaluator,,0.75,0,0.0136807147399725,15.285893201828005,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.01367557578260863,10
MMDEvaluator,,0.8,0,0.0276686324134231,15.851449251174929,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.02765823910247468,10
MMDEvaluator,,0.85,0,0.0647991433889926,16.21639347076416,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.06477480255290176,10
MMDEvaluator,,0.9,0,0.20978533668978,16.5265052318573,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.20970653394289837,10
MMDEvaluator,,0.95,0,0.9463572728793418,16.8060462474823,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,0.9460017878210863,10
MMDEvaluator,,1.0,0,1.0003757763070134,17.032639265060425,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_0.1,1.0,10
MMDEvaluator,,0.15,0,7.657751944255384e-17,4.35541844367981,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,7.657751944255384e-17,11
MMDEvaluator,,0.2,0,3.3625040648368054e-14,5.162489175796509,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,3.3625040648368054e-14,11
MMDEvaluator,,0.25,0,1.4787522423284118e-12,6.0274338722229,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.4787522423284118e-12,11
MMDEvaluator,,0.3,0,1.3949177852370549e-11,6.953635215759277,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.3949177852370549e-11,11
MMDEvaluator,,0.35,0,1.466541052796087e-10,7.995337009429932,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.466541052796087e-10,11
MMDEvaluator,,0.4,0,5.08547114875531e-09,9.055428743362429,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,5.08547114875531e-09,11
MMDEvaluator,,0.45,0,2.4090490876066222e-08,10.045285940170288,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,2.4090490876066222e-08,11
MMDEvaluator,,0.5,0,6.835955189664551e-07,11.044467449188232,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,6.835955189664551e-07,11
MMDEvaluator,,0.55,0,4.221308528953503e-06,12.012720108032228,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,4.221308528953503e-06,11
MMDEvaluator,,0.6,0,1.3633630215636726e-05,12.89904761314392,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.3633630215636726e-05,11
MMDEvaluator,,0.65,0,3.886409105614385e-05,13.809384107589722,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,3.886409105614385e-05,11
MMDEvaluator,,0.7,0,0.0001977262330297,14.566886901855469,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.0001977262330297,11
MMDEvaluator,,0.75,0,0.0011897305720661,15.185298681259155,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.0011897305720661,11
MMDEvaluator,,0.8,0,0.0063513662515032,15.720774173736572,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.0063513662515032,11
MMDEvaluator,,0.85,0,0.030227984629052,16.2997088432312,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.030227984629052,11
MMDEvaluator,,0.9,0,0.1600765169004684,16.675331592559814,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.1600765169004684,11
MMDEvaluator,,0.95,0,0.9458149378703606,16.797544717788696,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,0.9458149378703606,11
MMDEvaluator,,1.0,0,1.0,16.8617205619812,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_1.0,1.0,11
MMDEvaluator,,0.15,0,1.5185595057400817e-118,4.401682376861572,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,1.5185595057400817e-118,12
MMDEvaluator,,0.2,0,1.7342061774300263e-92,5.158361434936523,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,1.7342061774300263e-92,12
MMDEvaluator,,0.25,0,4.082065829833986e-75,6.034444332122803,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,4.082065829833986e-75,12
MMDEvaluator,,0.3,0,1.9804762741711663e-66,7.030517578125,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,1.9804762741711663e-66,12
MMDEvaluator,,0.35,0,9.608581645041356e-58,7.953911304473877,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,9.608581645041356e-58,12
MMDEvaluator,,0.4,0,2.261718535796355e-40,9.029109001159668,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,2.261718535796355e-40,12
MMDEvaluator,,0.45,0,9.046874171155916e-40,9.932026147842407,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,9.046874171155916e-40,12
MMDEvaluator,,0.5,0,1.0647504465065466e-22,10.851218938827516,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,1.0647504465065466e-22,12
MMDEvaluator,,0.55,0,5.1657985578013425e-14,11.784947872161863,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,5.1657985578013425e-14,12
MMDEvaluator,,0.6,0,1.291449647702151e-13,12.635143280029297,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,1.291449647702151e-13,12
MMDEvaluator,,0.65,0,4.132638863809454e-13,13.475120306015016,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,4.132638863809454e-13,12
MMDEvaluator,,0.7,0,5.012531522038248e-05,14.256272554397585,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,5.012531522038248e-05,12
MMDEvaluator,,0.75,0,0.0006390977522904,14.902925252914429,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0006390977522904,12
MMDEvaluator,,0.8,0,0.0046115288482715,15.558940410614014,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0046115288482715,12
MMDEvaluator,,0.85,0,0.0265914787519384,16.052521228790283,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.0265914787519384,12
MMDEvaluator,,0.9,0,0.1562406015619521,16.155177116394043,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.1562406015619521,12
MMDEvaluator,,0.95,0,0.945789473684598,16.50945520401001,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,0.945789473684598,12
MMDEvaluator,,1.0,0,1.0,16.546780109405518,,,CommunityGraphs,False,clustering_coefficient,,200.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_gaussian_kernel_10.0,1.0,12
MMDEvaluator,,0.15,0,0.0006481318109923,4.567259073257446,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0006479687242257764,18
MMDEvaluator,,0.2,0,0.0007838041864025,5.368592023849487,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0007836069609490041,18
MMDEvaluator,,0.25,0,0.0007629341006818,6.26109766960144,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0007627421266829304,18
MMDEvaluator,,0.3,0,0.0008146917525183,7.243399143218994,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0008144867549524064,18
MMDEvaluator,,0.35,0,0.000877769139525,8.263842344284058,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0008775482700532482,18
MMDEvaluator,,0.4,0,0.0009577046016315,9.314732313156128,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.000957463618325148,18
MMDEvaluator,,0.45,0,0.0011863067858912,10.269973039627075,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0011860082803487552,18
MMDEvaluator,,0.5,0,0.001255811314951,11.167387247085571,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0012554953202671324,18
MMDEvaluator,,0.55,0,0.0015551206570549,12.212705373764038,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0015547293483809362,18
MMDEvaluator,,0.6,0,0.0020845639024391,13.028981447219849,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0020840393721187314,18
MMDEvaluator,,0.65,0,0.0028460328435719,13.958880424499512,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.002845316707924789,18
MMDEvaluator,,0.7,0,0.0038223005563834,14.674427270889282,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.0038213387664699137,18
MMDEvaluator,,0.75,0,0.0056677598956998,15.332735538482666,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.005666333740372836,18
MMDEvaluator,,0.8,0,0.0131677892507812,15.927367687225342,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.013164475893629533,18
MMDEvaluator,,0.85,0,0.0269433345525412,16.329782247543335,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.026936554911059306,18
MMDEvaluator,,0.9,0,0.0957957391852437,16.606485605239868,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.09577163449375117,18
MMDEvaluator,,0.95,0,0.7982194331175392,22.235571146011356,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,0.7980185804142532,18
MMDEvaluator,,1.0,0,1.0002516892566358,26.51971197128296,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_0.1,1.0,18
MMDEvaluator,,0.15,0,1.8258512259779065e-19,4.399106025695801,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.8258512259779065e-19,19
MMDEvaluator,,0.2,0,4.943283841922282e-16,5.166582584381104,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,4.943283841922282e-16,19
MMDEvaluator,,0.25,0,1.5830165720196169e-15,6.044349431991577,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.5830165720196169e-15,19
MMDEvaluator,,0.3,0,4.375325902978602e-15,6.991398811340332,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,4.375325902978602e-15,19
MMDEvaluator,,0.35,0,4.5991717996599594e-14,7.987037658691406,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,4.5991717996599594e-14,19
MMDEvaluator,,0.4,0,2.120312496869958e-12,9.037783861160278,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,2.120312496869958e-12,19
MMDEvaluator,,0.45,0,7.344377782260873e-10,9.970633029937744,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,7.344377782260873e-10,19
MMDEvaluator,,0.5,0,9.151651741239697e-10,10.889313220977783,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,9.151651741239697e-10,19
MMDEvaluator,,0.55,0,7.036642576652784e-08,11.91628074645996,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,7.036642576652784e-08,19
MMDEvaluator,,0.6,0,1.3822160399061718e-07,12.729795694351196,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.3822160399061718e-07,19
MMDEvaluator,,0.65,0,3.82327005782094e-06,13.6019287109375,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,3.82327005782094e-06,19
MMDEvaluator,,0.7,0,2.69093277055268e-05,14.443869352340698,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,2.69093277055268e-05,19
MMDEvaluator,,0.75,0,0.0001607300972504,15.125227689743042,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0001607300972504,19
MMDEvaluator,,0.8,0,0.001465092877614,15.762049436569214,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.001465092877614,19
MMDEvaluator,,0.85,0,0.0076355965819727,16.203309774398804,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0076355965819727,19
MMDEvaluator,,0.9,0,0.0602455287851837,16.415331840515137,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.0602455287851837,19
MMDEvaluator,,0.95,0,0.7953900328259907,16.72771382331848,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,0.7953900328259907,19
MMDEvaluator,,1.0,0,1.0,16.69464874267578,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_1.0,1.0,19
MMDEvaluator,,0.15,0,1.3297282655808133e-144,4.672521352767944,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,1.3297282655808133e-144,20
MMDEvaluator,,0.2,0,7.367522178252219e-110,5.49834418296814,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,7.367522178252219e-110,20
MMDEvaluator,,0.25,0,2.210256656512785e-109,6.361998796463013,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,2.210256656512785e-109,20
MMDEvaluator,,0.3,0,3.574465344665223e-101,7.351362466812134,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,3.574465344665223e-101,20
MMDEvaluator,,0.35,0,1.7342061917278872e-92,8.395137786865234,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,1.7342061917278872e-92,20
MMDEvaluator,,0.4,0,4.082065855075281e-75,9.468311309814451,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,4.082065855075281e-75,20
MMDEvaluator,,0.45,0,4.661749352993088e-49,10.47566556930542,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,4.661749352993088e-49,20
MMDEvaluator,,0.5,0,4.661749372210251e-49,11.510747909545898,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,4.661749372210251e-49,20
MMDEvaluator,,0.55,0,2.1946142285014484e-31,12.441282510757446,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,2.1946142285014484e-31,20
MMDEvaluator,,0.6,0,3.291921357453343e-31,13.445511817932127,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,3.291921357453343e-31,20
MMDEvaluator,,0.65,0,2.5828993135050583e-14,14.32726526260376,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,2.5828993135050583e-14,20
MMDEvaluator,,0.7,0,1.2531328449946973e-05,15.237648963928224,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,1.2531328449946973e-05,20
MMDEvaluator,,0.75,0,5.0125314677973625e-05,15.945766925811768,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,5.0125314677973625e-05,20
MMDEvaluator,,0.8,0,0.0008897243191197,16.460158586502075,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0008897243191197,20
MMDEvaluator,,0.85,0,0.0058897243371225,16.923542022705078,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0058897243371225,20
MMDEvaluator,,0.9,0,0.0568922306273242,17.34915804862976,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.0568922306273242,20
MMDEvaluator,,0.95,0,0.7949624060215466,17.408607006072998,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,0.7949624060215466,20
MMDEvaluator,,1.0,0,1.0,17.55499529838562,,,CommunityGraphs,False,clustering_coefficient,,300.0,,gaussian_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_gaussian_kernel_10.0,1.0,20
MMDEvaluator,,0.15,0,0.0357929091514214,4.505099773406982,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.03547093873143245,29
MMDEvaluator,,0.2,0,0.047588991421476,5.292317390441895,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.04716091089049701,29
MMDEvaluator,,0.25,0,0.0482276131168131,6.187098503112793,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.047793787948129704,29
MMDEvaluator,,0.3,0,0.0516674944884502,7.145361661911011,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.05120272631803278,29
MMDEvaluator,,0.35,0,0.0577485608151487,8.171356201171875,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.057229091210128556,29
MMDEvaluator,,0.4,0,0.0572526635000371,9.206693172454834,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.056737654674277514,29
MMDEvaluator,,0.45,0,0.0612819718568247,10.194353580474854,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.060730717916190224,29
MMDEvaluator,,0.5,0,0.0641568956534926,11.202334642410278,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.06357978071289487,29
MMDEvaluator,,0.55,0,0.0633523611038539,12.171735048294067,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.06278248324828178,29
MMDEvaluator,,0.6,0,0.069691481640369,13.06108808517456,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.06906458105739387,29
MMDEvaluator,,0.65,0,0.0742994338688625,13.875380754470823,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.07363108305595438,29
MMDEvaluator,,0.7,0,0.0891241566434374,14.710729598999023,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.08832245198109064,29
MMDEvaluator,,0.75,0,0.1257663179838438,15.421940803527832,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.12463500356482252,29
MMDEvaluator,,0.8,0,0.1883178384682869,15.938362836837769,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.1866238500504542,29
MMDEvaluator,,0.85,0,0.3192193470000256,16.44363784790039,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.31634785123008435,29
MMDEvaluator,,0.9,0,0.6023302222173138,16.758394479751587,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.5969120396996839,29
MMDEvaluator,,0.95,0,1.0090770199916823,16.92931866645813,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,1.0,29
MMDEvaluator,,1.0,0,1.0090770199916823,17.068259477615356,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,1.0,29
MMDEvaluator,,0.15,0,9.484204647882619e-11,4.4336817264556885,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,9.484204647882608e-11,30
MMDEvaluator,,0.2,0,3.6256636867202766e-09,5.256945610046387,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,3.6256636867202725e-09,30
MMDEvaluator,,0.25,0,3.932908613332014e-08,6.135196924209595,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,3.9329086133320096e-08,30
MMDEvaluator,,0.3,0,2.56104436753173e-07,7.079461097717285,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,2.561044367531727e-07,30
MMDEvaluator,,0.35,0,1.4450796012063268e-06,8.082677125930786,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,1.445079601206325e-06,30
MMDEvaluator,,0.4,0,5.765513225572445e-06,9.116174936294556,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,5.7655132255724385e-06,30
MMDEvaluator,,0.45,0,2.1203206559114472e-05,10.074605226516724,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,2.1203206559114448e-05,30
MMDEvaluator,,0.5,0,8.81454633733837e-05,11.083966493606567,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,8.81454633733836e-05,30
MMDEvaluator,,0.55,0,0.0002682855387747,12.039799451828005,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.0002682855387746997,30
MMDEvaluator,,0.6,0,0.0006790388294353,12.906757354736328,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.0006790388294352993,30
MMDEvaluator,,0.65,0,0.001637855857044,13.712918758392334,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.0016378558570439982,30
MMDEvaluator,,0.7,0,0.0046682190288616,14.53429079055786,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.004668219028861595,30
MMDEvaluator,,0.75,0,0.0168268163522169,15.185519695281982,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.016826816352216882,30
MMDEvaluator,,0.8,0,0.0637007311771975,15.760006427764893,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.06370073117719743,30
MMDEvaluator,,0.85,0,0.224619975506079,16.247615337371826,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.22461997550607876,30
MMDEvaluator,,0.9,0,0.5792843634492302,16.5393168926239,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.5792843634492295,30
MMDEvaluator,,0.95,0,1.000000000000001,16.688801288604736,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,1.0,30
MMDEvaluator,,1.0,0,1.000000000000001,16.865085124969482,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,1.0,30
MMDEvaluator,,0.15,0,1.5562027927074764e-63,4.529520988464356,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.5562027927074764e-63,31
MMDEvaluator,,0.2,0,6.967142214014862e-53,5.3432464599609375,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,6.967142214014862e-53,31
MMDEvaluator,,0.25,0,1.3964701247903182e-34,6.191189527511597,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.3964701247903182e-34,31
MMDEvaluator,,0.3,0,1.1171760997075162e-33,7.166633367538452,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.1171760997075162e-33,31
MMDEvaluator,,0.35,0,1.87560503991254e-24,8.137601137161255,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.87560503991254e-24,31
MMDEvaluator,,0.4,0,2.799036897475925e-15,9.14995050430298,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,2.799036897475925e-15,31
MMDEvaluator,,0.45,0,1.3995184476125962e-14,10.230468273162842,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.3995184476125962e-14,31
MMDEvaluator,,0.5,0,2.506265670598186e-05,11.170504331588743,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,2.506265670598186e-05,31
MMDEvaluator,,0.55,0,0.0001002506267903,12.153147459030151,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0001002506267903,31
MMDEvaluator,,0.6,0,0.0003132832085518,13.000884771347046,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0003132832085518,31
MMDEvaluator,,0.65,0,0.0008270676705052,13.86048460006714,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0008270676705052,31
MMDEvaluator,,0.7,0,0.0031328320828371,14.62407922744751,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0031328320828371,31
MMDEvaluator,,0.75,0,0.0127318295815146,15.32187843322754,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0127318295815146,31
MMDEvaluator,,0.8,0,0.0578446115396431,15.940975904464722,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0578446115396431,31
MMDEvaluator,,0.85,0,0.2194360902355732,16.290791034698486,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.2194360902355732,31
MMDEvaluator,,0.9,0,0.5786466165425626,16.585631608963013,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.5786466165425626,31
MMDEvaluator,,0.95,0,1.0,16.798426628112793,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.0,31
MMDEvaluator,,1.0,0,1.0,16.905593156814575,,,CommunityGraphs,True,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.0,31
MMDEvaluator,,0.15,0,0.0001349853081785,4.711966037750244,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0001349818255393598,37
MMDEvaluator,,0.2,0,0.0003103814436182,5.553414821624756,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0003103734357351309,37
MMDEvaluator,,0.25,0,0.0004995711336392,6.461317300796509,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0004995582446366352,37
MMDEvaluator,,0.3,0,0.0007670599103947,7.462975263595581,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0007670401201456508,37
MMDEvaluator,,0.35,0,0.0012618692145511,8.4473237991333,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0012618366581553283,37
MMDEvaluator,,0.4,0,0.0016267482696906,9.65522575378418,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0016267062993660384,37
MMDEvaluator,,0.45,0,0.0024911332947045,10.643910884857178,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0024910690231298173,37
MMDEvaluator,,0.5,0,0.003342849844095,11.675511121749878,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0033427635981185745,37
MMDEvaluator,,0.55,0,0.0042060171735961,12.641206979751589,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0042059086577862625,37
MMDEvaluator,,0.6,0,0.0061515601544439,13.525996685028076,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.0061514014433629955,37
MMDEvaluator,,0.65,0,0.0078458717502724,14.538410425186155,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.007845669325724015,37
MMDEvaluator,,0.7,0,0.0111940398965846,15.235437154769896,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.011193751088846876,37
MMDEvaluator,,0.75,0,0.0165558459074387,15.981439590454102,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.016555418764383396,37
MMDEvaluator,,0.8,0,0.0306991665859069,16.566099405288696,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.030698374543272282,37
MMDEvaluator,,0.85,0,0.067508926239911,17.06265640258789,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.06750718450051722,37
MMDEvaluator,,0.9,0,0.2178953798550152,17.47373390197754,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.21788975812485362,37
MMDEvaluator,,0.95,0,0.9459840141974564,17.671814441680908,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.9459596076824192,37
MMDEvaluator,,1.0,0,1.0000258008004137,17.76748561859131,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,1.0,37
MMDEvaluator,,0.15,0,2.320821436830213e-26,4.576050519943237,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,2.320821436830213e-26,38
MMDEvaluator,,0.2,0,5.030650403422896e-21,5.392307996749878,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,5.030650403422896e-21,38
MMDEvaluator,,0.25,0,1.1961722989579318e-18,6.257027626037598,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,1.1961722989579318e-18,38
MMDEvaluator,,0.3,0,1.0189492909500488e-16,7.16961407661438,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,1.0189492909500488e-16,38
MMDEvaluator,,0.35,0,3.675100355386629e-15,8.201707601547241,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,3.675100355386629e-15,38
MMDEvaluator,,0.4,0,2.0819053565416844e-11,9.262742042541504,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,2.0819053565416844e-11,38
MMDEvaluator,,0.45,0,4.581347793594962e-11,10.26462173461914,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,4.581347793594962e-11,38
MMDEvaluator,,0.5,0,3.73394057124565e-09,11.232220649719238,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,3.73394057124565e-09,38
MMDEvaluator,,0.55,0,3.021253125456152e-07,12.171026229858398,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,3.021253125456152e-07,38
MMDEvaluator,,0.6,0,7.989403344019646e-07,13.1102397441864,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,7.989403344019646e-07,38
MMDEvaluator,,0.65,0,2.5354759930515942e-06,13.965226411819458,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,2.5354759930515942e-06,38
MMDEvaluator,,0.7,0,6.16757361628772e-05,14.687623262405396,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,6.16757361628772e-05,38
MMDEvaluator,,0.75,0,0.0006854536084966,15.431031227111816,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.0006854536084966,38
MMDEvaluator,,0.8,0,0.0047630487765254,16.002212047576904,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.0047630487765254,38
MMDEvaluator,,0.85,0,0.0269092811703853,16.42342495918274,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.0269092811703853,38
MMDEvaluator,,0.9,0,0.1565784059048639,16.812020540237427,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.1565784059048639,38
MMDEvaluator,,0.95,0,0.94579169154315,16.99144172668457,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.94579169154315,38
MMDEvaluator,,1.0,0,1.0,17.10102391242981,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,1.0,38
MMDEvaluator,,0.15,0,1.7921388522210477e-217,4.571148633956909,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.7921388522210477e-217,39
MMDEvaluator,,0.2,0,4.81040143980414e-160,5.3649516105651855,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,4.81040143980414e-160,39
MMDEvaluator,,0.25,0,2.892541169823592e-140,6.210195302963257,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,2.892541169823592e-140,39
MMDEvaluator,,0.3,0,5.797710457103449e-121,7.1377809047698975,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,5.797710457103449e-121,39
MMDEvaluator,,0.35,0,3.873577426782137e-102,8.115180730819702,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,3.873577426782137e-102,39
MMDEvaluator,,0.4,0,1.5562027850606225e-63,9.103135347366331,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.5562027850606225e-63,39
MMDEvaluator,,0.45,0,3.1124055701212007e-63,10.146364450454712,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,3.1124055701212007e-63,39
MMDEvaluator,,0.5,0,6.238399131147224e-44,11.092247009277344,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,6.238399131147224e-44,39
MMDEvaluator,,0.55,0,1.2504033565902924e-24,11.997949361801147,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.2504033565902924e-24,39
MMDEvaluator,,0.6,0,3.1260083914756833e-24,12.871133089065552,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,3.1260083914756833e-24,39
MMDEvaluator,,0.65,0,1.0003226852722185e-23,13.72602081298828,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.0003226852722185e-23,39
MMDEvaluator,,0.7,0,5.012531328320802e-05,14.481279850006104,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,5.012531328320802e-05,39
MMDEvaluator,,0.75,0,0.0006390977443609,15.065962076187134,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.0006390977443609,39
MMDEvaluator,,0.8,0,0.0046115288220551,15.696046352386476,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.0046115288220551,39
MMDEvaluator,,0.85,0,0.0265914786967418,16.097519397735596,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.0265914786967418,39
MMDEvaluator,,0.9,0,0.1562406015037594,16.374398946762085,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.1562406015037594,39
MMDEvaluator,,0.95,0,0.9457894736842104,16.571149826049805,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.9457894736842104,39
MMDEvaluator,,1.0,0,1.0,16.6284339427948,,,CommunityGraphs,True,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.0,39
MMDEvaluator,,0.15,0,2.916781861514799e-07,4.555191993713379,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,2.9167817466355547e-07,45
MMDEvaluator,,0.2,0,1.225620770147551e-06,5.338424205780029,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,1.2256207218757246e-06,45
MMDEvaluator,,0.25,0,3.0130915394649545e-06,6.225491762161255,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,3.0130914207924944e-06,45
MMDEvaluator,,0.3,0,7.582642774993351e-06,7.178744554519653,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,7.58264247634631e-06,45
MMDEvaluator,,0.35,0,1.7423608304348495e-05,8.155532121658325,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,1.7423607618108984e-05,45
MMDEvaluator,,0.4,0,3.308737029867656e-05,9.158228397369385,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,3.308736899551017e-05,45
MMDEvaluator,,0.45,0,7.290984767368572e-05,10.158241987228394,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,7.290984480208662e-05,45
MMDEvaluator,,0.5,0,0.0001353462794327,11.147351264953612,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.00013534627410200368,45
MMDEvaluator,,0.55,0,0.0002656071362325,12.048545598983765,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.00026560712577139987,45
MMDEvaluator,,0.6,0,0.0004914006289579,12.982392311096191,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.0004914006096037846,45
MMDEvaluator,,0.65,0,0.0009278218806127,13.813714027404783,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.0009278218440698657,45
MMDEvaluator,,0.7,0,0.0016852500235372,14.592224359512327,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.0016852499571625933,45
MMDEvaluator,,0.75,0,0.0030850222162203,15.207903623580933,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.003085022094714806,45
MMDEvaluator,,0.8,0,0.00825959211103,15.891799688339232,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.008259591785720895,45
MMDEvaluator,,0.85,0,0.0198889632464216,16.310247659683228,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.019888962463082575,45
MMDEvaluator,,0.9,0,0.0831018723677506,16.60919737815857,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.08310186909473234,45
MMDEvaluator,,0.95,0,0.7969108982771841,16.87042498588562,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.7969108668903592,45
MMDEvaluator,,1.0,0,1.0000000393856154,16.907471895217896,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,1.0,45
MMDEvaluator,,0.15,0,3.691346210345682e-46,4.556668043136597,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,3.691346210345682e-46,46
MMDEvaluator,,0.2,0,5.345207602154459e-37,5.36274003982544,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,5.345207602154459e-37,46
MMDEvaluator,,0.25,0,1.0987321001927559e-31,6.2412660121917725,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,1.0987321001927559e-31,46
MMDEvaluator,,0.3,0,4.427066889089426e-31,7.194665431976318,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,4.427066889089426e-31,46
MMDEvaluator,,0.35,0,1.355940367942871e-25,8.160368919372559,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,1.355940367942871e-25,46
MMDEvaluator,,0.4,0,4.183316653717136e-20,9.166345119476318,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,4.183316653717136e-20,46
MMDEvaluator,,0.45,0,3.3038608150518696e-17,10.172513723373411,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,3.3038608150518696e-17,46
MMDEvaluator,,0.5,0,6.645525778315641e-17,11.157288312911987,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,6.645525778315641e-17,46
MMDEvaluator,,0.55,0,5.2317042841071154e-14,12.074958324432371,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,5.2317042841071154e-14,46
MMDEvaluator,,0.6,0,2.055586947191367e-11,12.924045085906982,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,2.055586947191367e-11,46
MMDEvaluator,,0.65,0,1.6233228675882327e-08,13.815557479858398,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,1.6233228675882327e-08,46
MMDEvaluator,,0.7,0,1.261214789807294e-05,14.47133994102478,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,1.261214789807294e-05,46
MMDEvaluator,,0.75,0,5.099058355406013e-05,15.181181192398071,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,5.099058355406013e-05,46
MMDEvaluator,,0.8,0,0.0008948886625314,15.794023752212524,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.0008948886625314,46
MMDEvaluator,,0.85,0,0.0059060129256469,16.281190872192383,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.0059060129256469,46
MMDEvaluator,,0.9,0,0.0569237021422957,16.54644775390625,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.0569237021422957,46
MMDEvaluator,,0.95,0,0.7949664260770102,16.750789403915405,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.7949664260770102,46
MMDEvaluator,,1.0,0,1.0,16.867503881454468,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,1.0,46
MMDEvaluator,,0.15,0,0.0,4.6797239780426025,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.0,47
MMDEvaluator,,0.2,0,1.5e-323,5.489912271499634,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.5e-323,47
MMDEvaluator,,0.25,0,3.3212989386075566e-266,6.367542505264282,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,3.3212989386075566e-266,47
MMDEvaluator,,0.3,0,1.3285195754410592e-265,7.308614730834961,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.3285195754410592e-265,47
MMDEvaluator,,0.35,0,5.348954243071282e-208,8.338470220565796,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,5.348954243071282e-208,47
MMDEvaluator,,0.4,0,2.15362362914784e-150,9.298175811767578,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,2.15362362914784e-150,47
MMDEvaluator,,0.45,0,1.9325701523686582e-121,10.389803409576416,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.9325701523686582e-121,47
MMDEvaluator,,0.5,0,3.865140304739403e-121,11.378950595855711,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,3.865140304739403e-121,47
MMDEvaluator,,0.55,0,3.468412347713587e-92,12.308378219604492,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,3.468412347713587e-92,47
MMDEvaluator,,0.6,0,1.556202785061684e-63,13.193310022354126,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.556202785061684e-63,47
MMDEvaluator,,0.65,0,1.3964701226075927e-34,13.997211694717407,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.3964701226075927e-34,47
MMDEvaluator,,0.7,0,1.2531328320802006e-05,14.799214601516724,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.2531328320802006e-05,47
MMDEvaluator,,0.75,0,5.012531328320802e-05,15.493059396743774,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,5.012531328320802e-05,47
MMDEvaluator,,0.8,0,0.0008897243107769,16.091864347457886,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.0008897243107769,47
MMDEvaluator,,0.85,0,0.0058897243107769,16.6151340007782,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.0058897243107769,47
MMDEvaluator,,0.9,0,0.0568922305764411,16.88146162033081,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.0568922305764411,47
MMDEvaluator,,0.95,0,0.7949624060150376,17.096519231796265,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.7949624060150376,47
MMDEvaluator,,1.0,0,1.0,17.13134264945984,,,CommunityGraphs,True,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_True_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.0,47
MMDEvaluator,,0.15,0,0.2522460194358458,4.494998931884766,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.23104615912509538,5
MMDEvaluator,,0.2,0,0.2735499952509529,5.323703050613403,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.250559655501304,5
MMDEvaluator,,0.25,0,0.2500515273279935,6.195125102996826,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.22903610174586067,5
MMDEvaluator,,0.3,0,0.2354701935688271,7.107754945755005,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.2156802471420447,5
MMDEvaluator,,0.35,0,0.2391418352430368,8.104746103286743,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.21904330796816626,5
MMDEvaluator,,0.4,0,0.2435161993353274,9.156670570373535,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.22305003134242957,5
MMDEvaluator,,0.45,0,0.2644320273672481,10.179510593414308,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.2422080015752377,5
MMDEvaluator,,0.5,0,0.2735384303748063,11.144587755203249,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.25054906258800286,5
MMDEvaluator,,0.55,0,0.262283504069709,12.105892658233644,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.24024004958615414,5
MMDEvaluator,,0.6,0,0.2707382611894045,12.961109638214111,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.24798423188568106,5
MMDEvaluator,,0.65,0,0.2674342386301499,13.745594263076782,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.24495789385392236,5
MMDEvaluator,,0.7,0,0.2852057447231025,14.52667999267578,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.26123580473564084,5
MMDEvaluator,,0.75,0,0.3095693647231117,15.218015909194946,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.2835517993982133,5
MMDEvaluator,,0.8,0,0.3640654842520173,15.79943037033081,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.33346782634895,5
MMDEvaluator,,0.85,0,0.4836987256900169,16.260642766952515,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.443046566182999,5
MMDEvaluator,,0.9,0,0.7078717222105334,16.559603691101074,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,0.6483790821983871,5
MMDEvaluator,,0.95,0,1.0917559521051037,16.777812004089355,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,1.0,5
MMDEvaluator,,1.0,0,1.0917559521051037,16.82245945930481,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_0.1,1.0,5
MMDEvaluator,,0.15,0,2.0376426640573568e-06,4.471653699874878,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,2.037642633166235e-06,6
MMDEvaluator,,0.2,0,1.2333617770201765e-05,5.298422336578369,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,1.233361758322134e-05,6
MMDEvaluator,,0.25,0,2.6554830158894396e-05,6.117939472198486,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,2.6554829756317187e-05,6
MMDEvaluator,,0.3,0,6.99667218937279e-05,7.1084465980529785,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,6.996672083301664e-05,6
MMDEvaluator,,0.35,0,0.0001825048332998,8.150606870651245,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.00018250483053298562,6
MMDEvaluator,,0.4,0,0.0003060344805442,9.19853901863098,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.0003060344759046483,6
MMDEvaluator,,0.45,0,0.0006164839991613,10.186596393585203,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.0006164839898152636,6
MMDEvaluator,,0.5,0,0.0011177336216226,11.144047021865845,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.0011177336046775065,6
MMDEvaluator,,0.55,0,0.0019258714267367,12.16649341583252,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.0019258713975400554,6
MMDEvaluator,,0.6,0,0.0033915090415862,12.944594860076904,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.003391508990170159,6
MMDEvaluator,,0.65,0,0.0060623871538453,13.854827880859377,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.006062387061938145,6
MMDEvaluator,,0.7,0,0.0117567349749124,14.629541873931885,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.011756734796677649,6
MMDEvaluator,,0.75,0,0.0317616430790921,15.328086853027344,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.03176164259757844,6
MMDEvaluator,,0.8,0,0.0842887698211086,15.92965579032898,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.08428876854327186,6
MMDEvaluator,,0.85,0,0.2408571272317218,16.388056993484497,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.2408571235802735,6
MMDEvaluator,,0.9,0,0.5814375870097236,16.70490336418152,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,0.5814375781949987,6
MMDEvaluator,,0.95,0,1.0000000151602255,16.885368585586548,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,1.0,6
MMDEvaluator,,1.0,0,1.0000000151602255,16.96288251876831,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_1.0,1.0,6
MMDEvaluator,,0.15,0,1.0984032736826794e-31,4.634283781051636,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.0984032736826794e-31,7
MMDEvaluator,,0.2,0,2.4175833838910954e-26,5.443230390548706,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,2.4175833838910954e-26,7
MMDEvaluator,,0.25,0,1.173007204515173e-18,6.354526996612549,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.173007204515173e-18,7
MMDEvaluator,,0.3,0,9.38384435963896e-18,7.386992692947388,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,9.38384435963896e-18,7
MMDEvaluator,,0.35,0,7.752920287122012e-14,8.468737840652466,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,7.752920287122012e-14,7
MMDEvaluator,,0.4,0,5.693347868251572e-10,9.54043436050415,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,5.693347868251572e-10,7
MMDEvaluator,,0.45,0,2.846208818717548e-09,10.594082593917848,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,2.846208818717548e-09,7
MMDEvaluator,,0.5,0,2.507574578677508e-05,11.582635164260864,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,2.507574578677508e-05,7
MMDEvaluator,,0.55,0,0.0001002961483915,12.5228111743927,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0001002961483915,7
MMDEvaluator,,0.6,0,0.0003133913187444,13.480026960372925,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0003133913187444,7
MMDEvaluator,,0.65,0,0.0008273385002848,14.371073246002195,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0008273385002848,7
MMDEvaluator,,0.7,0,0.0031333680439619,15.208419799804688,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0031333680439619,7
MMDEvaluator,,0.75,0,0.0127333702789188,15.911915302276611,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0127333702789188,7
MMDEvaluator,,0.8,0,0.0578468110787299,16.507274627685547,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.0578468110787299,7
MMDEvaluator,,0.85,0,0.2194381247411457,16.998143196105957,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.2194381247411457,7
MMDEvaluator,,0.9,0,0.5786468623234683,17.332812547683716,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,0.5786468623234683,7
MMDEvaluator,,0.95,0,1.0,17.5112464427948,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.0,7
MMDEvaluator,,1.0,0,1.0,17.618112802505493,,,CommunityGraphs,False,clustering_coefficient,,100.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_100.0_nan_laplacian_total_variation_kernel_10.0,1.0,7
MMDEvaluator,,0.15,0,0.1497218921174827,4.492044925689697,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.14171518530793242,13
MMDEvaluator,,0.2,0,0.1654221417330434,5.285331964492798,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.15657582961440503,13
MMDEvaluator,,0.25,0,0.1610852304113385,6.167964696884155,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.15247084414483045,13
MMDEvaluator,,0.3,0,0.1593793134526385,7.097309827804565,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.1508561548398595,13
MMDEvaluator,,0.35,0,0.164408503564278,8.07941460609436,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.15561639797157578,13
MMDEvaluator,,0.4,0,0.168716938014534,9.098774671554564,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.15969442943290682,13
MMDEvaluator,,0.45,0,0.1889472100306899,10.015339612960815,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.17884284324903604,13
MMDEvaluator,,0.5,0,0.1975491309074377,10.99028468132019,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.18698475752631455,13
MMDEvaluator,,0.55,0,0.1916991972417419,11.94973874092102,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.181447661903567,13
MMDEvaluator,,0.6,0,0.199287537812289,12.836601495742798,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.18863019930625333,13
MMDEvaluator,,0.65,0,0.1892788054444611,13.708409070968628,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.17915670587022822,13
MMDEvaluator,,0.7,0,0.1934199293572302,14.412612438201904,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.18307637409229885,13
MMDEvaluator,,0.75,0,0.1824342446098219,15.077538013458252,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.1726781729495302,13
MMDEvaluator,,0.8,0,0.1962052284874485,15.624455451965332,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.1857127232380015,13
MMDEvaluator,,0.85,0,0.2446063072381152,16.04508399963379,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.23152544806565967,13
MMDEvaluator,,0.9,0,0.4226204630933859,16.38918662071228,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.4000199062085588,13
MMDEvaluator,,0.95,0,1.0039373850974809,16.519949913024902,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,0.950249629860493,13
MMDEvaluator,,1.0,0,1.0564985805307494,16.62701106071472,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_0.1,1.0,13
MMDEvaluator,,0.15,0,1.100108443405429e-08,4.531489133834839,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,1.1001084429728834e-08,14
MMDEvaluator,,0.2,0,1.197253549912291e-07,5.347384452819824,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,1.1972535494415492e-07,14
MMDEvaluator,,0.25,0,4.140571973340281e-07,6.2093141078948975,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,4.140571971712272e-07,14
MMDEvaluator,,0.3,0,1.2621303201476957e-06,7.169477939605713,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,1.2621303196514456e-06,14
MMDEvaluator,,0.35,0,4.562388784382431e-06,8.16268014907837,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,4.56238878258857e-06,14
MMDEvaluator,,0.4,0,1.1292610979214114e-05,9.215278387069702,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,1.1292610974774033e-05,14
MMDEvaluator,,0.45,0,3.297453765731973e-05,10.296566009521484,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,3.297453764435465e-05,14
MMDEvaluator,,0.5,0,7.339382783899453e-05,11.143121004104614,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,7.33938278101372e-05,14
MMDEvaluator,,0.55,0,0.000149836446681,12.104708909988403,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.00014983644662208662,14
MMDEvaluator,,0.6,0,0.0003561265438584,13.02158236503601,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.00035612654371837654,14
MMDEvaluator,,0.65,0,0.0007160337259705,13.859849452972412,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.0007160337256889665,14
MMDEvaluator,,0.7,0,0.0016259334461573,14.604922771453856,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.001625933445518008,14
MMDEvaluator,,0.75,0,0.0042186704682257,15.278178691864014,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.004218670466566984,14
MMDEvaluator,,0.8,0,0.0126674340840717,15.863317251205444,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.01266743407909106,14
MMDEvaluator,,0.85,0,0.0413073156725328,16.258381605148315,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.0413073156562914,14
MMDEvaluator,,0.9,0,0.1760290200531479,16.67256736755371,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.17602901998393602,14
MMDEvaluator,,0.95,0,0.9458703735756292,16.801541328430176,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,0.9458703732037276,14
MMDEvaluator,,1.0,0,1.0000000003931846,16.862646102905273,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_1.0,1.0,14
MMDEvaluator,,0.15,0,6.350542151448012e-53,4.537044763565064,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,6.350542151448012e-53,15
MMDEvaluator,,0.2,0,2.262642798445165e-40,5.315758466720581,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,2.262642798445165e-40,15
MMDEvaluator,,0.25,0,1.4947109472787927e-35,6.1559367179870605,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.4947109472787927e-35,15
MMDEvaluator,,0.3,0,3.292319973432571e-31,7.163458585739136,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,3.292319973432571e-31,15
MMDEvaluator,,0.35,0,2.4198330219276177e-27,8.160096168518066,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,2.4198330219276177e-27,15
MMDEvaluator,,0.4,0,1.1727409709698466e-18,9.198963165283203,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.1727409709698466e-18,15
MMDEvaluator,,0.45,0,2.3463870837540736e-18,10.194255590438845,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,2.3463870837540736e-18,15
MMDEvaluator,,0.5,0,5.167323270122618e-14,11.162136554718018,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,5.167323270122618e-14,15
MMDEvaluator,,0.55,0,1.1379462164190347e-09,12.069156169891356,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.1379462164190347e-09,15
MMDEvaluator,,0.6,0,2.8455112904910113e-09,13.009986162185667,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,2.8455112904910113e-09,15
MMDEvaluator,,0.65,0,9.1053518943019e-09,13.804133653640749,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,9.1053518943019e-09,15
MMDEvaluator,,0.7,0,5.016798988121572e-05,14.566262483596802,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,5.016798988121572e-05,15
MMDEvaluator,,0.75,0,0.0006392724205193,15.249501705169678,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.0006392724205193,15
MMDEvaluator,,0.8,0,0.0046121063090216,15.853631973266602,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.0046121063090216,15
MMDEvaluator,,0.85,0,0.026592694530828,16.26027488708496,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.026592694530828,15
MMDEvaluator,,0.9,0,0.1562418833757907,16.577867031097412,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.1562418833757907,15
MMDEvaluator,,0.95,0,0.9457894822181868,16.768198013305664,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,0.9457894822181868,15
MMDEvaluator,,1.0,0,1.0,16.78694725036621,,,CommunityGraphs,False,clustering_coefficient,,200.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_200.0_nan_laplacian_total_variation_kernel_10.0,1.0,15
MMDEvaluator,,0.15,0,0.1065842798721953,4.566604375839233,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.10271538821868433,21
MMDEvaluator,,0.2,0,0.1180904027449208,5.3721559047698975,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.11380385153786272,21
MMDEvaluator,,0.25,0,0.1144923973070199,6.252598285675049,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.1103364497239172,21
MMDEvaluator,,0.3,0,0.1163712565329927,7.200064420700073,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.11214710843489656,21
MMDEvaluator,,0.35,0,0.1218539747302235,8.178973913192749,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.117430810016382,21
MMDEvaluator,,0.4,0,0.1267161093007527,9.225801706314089,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.12211645447147651,21
MMDEvaluator,,0.45,0,0.1461504915831653,10.190161228179932,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.14084539013930647,21
MMDEvaluator,,0.5,0,0.1553212606385116,14.968489170074465,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.1496832704056395,21
MMDEvaluator,,0.55,0,0.1548895137708152,19.002377033233643,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.14926719547244285,21
MMDEvaluator,,0.6,0,0.1608555584342007,19.711824417114254,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.15501667930312094,21
MMDEvaluator,,0.65,0,0.1524985541439859,17.39201068878174,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.1469630250396224,21
MMDEvaluator,,0.7,0,0.154354497697023,14.646435022354126,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.14875159989128683,21
MMDEvaluator,,0.75,0,0.1392880970367886,15.305500507354736,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.13423209293651,21
MMDEvaluator,,0.8,0,0.140634406762728,15.81000828742981,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.13552953310618865,21
MMDEvaluator,,0.85,0,0.1720277119919615,18.67113494873047,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.16578329602465042,21
MMDEvaluator,,0.9,0,0.2476620189599613,25.09723663330078,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.23867216117610404,21
MMDEvaluator,,0.95,0,0.8423602764337884,26.161790132522583,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,0.8117835286558633,21
MMDEvaluator,,1.0,0,1.0376661347496832,17.876940727233887,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,0.1,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_0.1,1.0,21
MMDEvaluator,,0.15,0,4.5413817921710494e-10,4.549066781997681,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,4.5413817920516107e-10,22
MMDEvaluator,,0.2,0,5.3447092325613775e-09,5.39825701713562,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,5.344709232420811e-09,22
MMDEvaluator,,0.25,0,2.2835695941042486e-08,6.265914916992188,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,2.2835695940441907e-08,22
MMDEvaluator,,0.3,0,9.083712333359059e-08,7.224319458007812,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,9.083712333120157e-08,22
MMDEvaluator,,0.35,0,3.199780322402909e-07,8.247210264205933,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,3.1997803223187547e-07,22
MMDEvaluator,,0.4,0,9.815674658144134e-07,9.292886018753052,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,9.815674657885981e-07,22
MMDEvaluator,,0.45,0,3.4070206420503056e-06,10.25407600402832,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,3.4070206419607005e-06,22
MMDEvaluator,,0.5,0,8.817453533555077e-06,11.249344110488892,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,8.817453533323178e-06,22
MMDEvaluator,,0.55,0,2.494680560040561e-05,12.212777853012083,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,2.494680559974951e-05,22
MMDEvaluator,,0.6,0,6.25237271749192e-05,13.121275424957275,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,6.252372717327481e-05,22
MMDEvaluator,,0.65,0,0.0001746361972805,13.929425954818726,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.00017463619727590705,22
MMDEvaluator,,0.7,0,0.0004347823906398,14.702708721160889,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.0004347823906283652,22
MMDEvaluator,,0.75,0,0.001139688252267,15.44971799850464,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.0011396882522370262,22
MMDEvaluator,,0.8,0,0.0043703275883816,16.02967143058777,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.00437032758826666,22
MMDEvaluator,,0.85,0,0.0135169269068847,16.43616485595703,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.013516926906529203,22
MMDEvaluator,,0.9,0,0.0717799225402414,16.79530096054077,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.07177992253835358,22
MMDEvaluator,,0.95,0,0.7962593455974567,16.95284342765808,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,0.796259345576515,22
MMDEvaluator,,1.0,0,1.0000000000263,17.006179809570312,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,1.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_1.0,1.0,22
MMDEvaluator,,0.15,0,1.9810159551187634e-66,4.606633901596069,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.9810159551187634e-66,23
MMDEvaluator,,0.2,0,6.349869376225836e-53,5.401031970977783,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,6.349869376225836e-53,23
MMDEvaluator,,0.25,0,1.0268652759200032e-44,6.232384443283081,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.0268652759200032e-44,23
MMDEvaluator,,0.3,0,4.108533329315112e-44,10.655855894088743,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,4.108533329315112e-44,23
MMDEvaluator,,0.35,0,9.963759724524134e-36,11.791028499603271,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,9.963759724524134e-36,23
MMDEvaluator,,0.4,0,2.4169798041968703e-27,13.994956970214844,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,2.4169798041968703e-27,23
MMDEvaluator,,0.45,0,5.324719079322257e-23,16.291304349899292,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,5.324719079322257e-23,23
MMDEvaluator,,0.5,0,1.0651613758680876e-22,13.969831705093384,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.0651613758680876e-22,23
MMDEvaluator,,0.55,0,2.3463337592166353e-18,12.18249249458313,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,2.3463337592166353e-18,23
MMDEvaluator,,0.6,0,2.5840722141888362e-14,13.046870946884155,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,2.5840722141888362e-14,23
MMDEvaluator,,0.65,0,5.692830901342297e-10,13.97993803024292,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,5.692830901342297e-10,23
MMDEvaluator,,0.7,0,1.2534174297090586e-05,14.693026781082152,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.2534174297090586e-05,23
MMDEvaluator,,0.75,0,5.01560402322739e-05,18.22453236579895,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,5.01560402322739e-05,23
MMDEvaluator,,0.8,0,0.0008899080891872,24.07279181480408,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.0008899080891872,23
MMDEvaluator,,0.85,0,0.0058903046384243,25.44123363494873,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.0058903046384243,23
MMDEvaluator,,0.9,0,0.0568933514208722,18.04175090789795,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.0568933514208722,23
MMDEvaluator,,0.95,0,0.7949625493847863,16.9608473777771,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,0.7949625493847863,23
MMDEvaluator,,1.0,0,1.0,17.105571031570435,,,CommunityGraphs,False,clustering_coefficient,,300.0,,laplacian_total_variation_kernel,10.0,nan_nan_False_clustering_coefficient_nan_300.0_nan_laplacian_total_variation_kernel_10.0,1.0,23


==> data/heatmaps/MMDEvaluator_AddEdges_best.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,0.22,-0.99,0.66,0.24
CommunityGraphs,0.69,0.86,0.75,0.64
ErdosRenyiGraphs,-0.11,-0.9,0.65,0.32
Proteins,0.68,-0.96,0.8,0.54
WattsStrogatzGraphs,-0.1,-0.99,0.64,0.28


==> data/heatmaps/MMDEvaluator_AddEdges_worst.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,0.22,-0.99,0.66,0.24
CommunityGraphs,0.69,0.86,0.75,0.64
ErdosRenyiGraphs,-0.11,-0.9,0.65,0.32
Proteins,0.68,-0.96,0.8,0.54
WattsStrogatzGraphs,-0.1,-0.99,0.64,0.28


==> data/heatmaps/MMDEvaluator_RemoveEdges_best.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,0.7,0.4,-0.25,0.4
CommunityGraphs,0.65,0.4,0.27,0.4
ErdosRenyiGraphs,0.8,0.4,-0.04,0.4
Proteins,0.9,0.52,0.82,0.41
WattsStrogatzGraphs,0.78,0.4,0.24,0.4


==> data/heatmaps/MMDEvaluator_RemoveEdges_worst.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,0.7,0.4,-0.25,0.4
CommunityGraphs,0.65,0.4,0.27,0.4
ErdosRenyiGraphs,0.8,0.4,-0.04,0.4
Proteins,0.9,0.52,0.82,0.41
WattsStrogatzGraphs,0.78,0.4,0.24,0.4


==> data/heatmaps/MMDEvaluator_RewireEdges_best.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,-0.26,0.21,-0.99,-0.2
CommunityGraphs,0.4,0.55,0.71,-0.7
ErdosRenyiGraphs,-0.3,-0.07,-0.97,-0.25
Proteins,0.96,0.87,0.32,0.84
WattsStrogatzGraphs,0.3,-0.69,0.08,-0.21


==> data/heatmaps/MMDEvaluator_RewireEdges_worst.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,-0.26,0.21,-0.99,-0.2
CommunityGraphs,0.4,0.55,0.71,-0.7
ErdosRenyiGraphs,-0.3,-0.07,-0.97,-0.25
Proteins,0.96,0.87,0.32,0.84
WattsStrogatzGraphs,0.3,-0.69,0.08,-0.21


==> data/heatmaps/OTEvaluator_AddEdges_best.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,-0.56,0.66,0.86,0.84
CommunityGraphs,-0.05,0.78,0.89,0.79
ErdosRenyiGraphs,-0.65,0.65,0.86,0.84
Proteins,-0.5,0.25,-0.87,-0.45
WattsStrogatzGraphs,-0.63,0.65,0.85,0.84


==> data/heatmaps/OTEvaluator_AddEdges_worst.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,-0.56,0.66,0.86,0.84
CommunityGraphs,-0.05,0.78,0.89,0.79
ErdosRenyiGraphs,-0.65,0.65,0.86,0.84
Proteins,-0.5,0.25,-0.87,-0.45
WattsStrogatzGraphs,-0.63,0.65,0.85,0.84


==> data/heatmaps/OTEvaluator_RemoveEdges_best.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,0.71,0.85,-0.15,0.55
CommunityGraphs,-0.33,0.83,0.37,0.59
ErdosRenyiGraphs,0.98,0.83,-0.09,0.57
Proteins,-0.01,-0.1,-0.51,0.35
WattsStrogatzGraphs,-0.09,0.96,-0.36,0.77


==> data/heatmaps/OTEvaluator_RemoveEdges_worst.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,0.71,0.85,-0.15,0.55
CommunityGraphs,-0.33,0.83,0.37,0.59
ErdosRenyiGraphs,0.98,0.83,-0.09,0.57
Proteins,-0.01,-0.1,-0.51,0.35
WattsStrogatzGraphs,-0.09,0.96,-0.36,0.77


==> data/heatmaps/OTEvaluator_RewireEdges_best.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,1.0,0.97,0.99,0.95
CommunityGraphs,0.87,0.99,0.71,0.96
ErdosRenyiGraphs,0.96,0.86,0.95,0.63
Proteins,-0.19,1.0,0.82,0.91
WattsStrogatzGraphs,0.95,0.99,0.21,0.94


==> data/heatmaps/OTEvaluator_RewireEdges_worst.csv <==
dataset,clustering_coefficient,degree_distribution,heat_kernel_trace,normalised_laplacian_spectrum
BarabasiAlbertGraphs,1.0,0.97,0.99,0.95
CommunityGraphs,0.87,0.99,0.71,0.96
ErdosRenyiGraphs,0.96,0.86,0.95,0.63
Proteins,-0.19,1.0,0.82,0.91
WattsStrogatzGraphs,0.95,0.99,0.21,0.94


==> data/heatmaps/TDAEvaluator_AddEdges_best.csv <==
dataset,clustering_coefficient_filtration,degree_filtration,hks_filtration
BarabasiAlbertGraphs_TDA,0.87,1.0,0.71
CommunityGraphs_TDA,0.91,0.99,0.83
ErdosRenyiGraphs_TDA,0.73,0.99,0.72
Proteins_TDA,0.77,1.0,0.87
WattsStrogatzGraphs_TDA,0.86,0.99,0.71


==> data/heatmaps/TDAEvaluator_AddEdges_worst.csv <==
dataset,clustering_coefficient_filtration,degree_filtration,hks_filtration
BarabasiAlbertGraphs_TDA,0.87,1.0,0.71
CommunityGraphs_TDA,0.91,0.99,0.83
ErdosRenyiGraphs_TDA,0.73,0.99,0.72
Proteins_TDA,0.77,1.0,0.87
WattsStrogatzGraphs_TDA,0.86,0.99,0.71


==> data/heatmaps/TDAEvaluator_RemoveEdges_best.csv <==
dataset,clustering_coefficient_filtration,degree_filtration,hks_filtration
BarabasiAlbertGraphs_TDA,0.85,0.79,0.46
CommunityGraphs_TDA,0.82,0.85,0.44
ErdosRenyiGraphs_TDA,0.92,0.87,0.45
Proteins_TDA,0.98,0.65,0.5
WattsStrogatzGraphs_TDA,0.97,0.7,0.47


==> data/heatmaps/TDAEvaluator_RemoveEdges_worst.csv <==
dataset,clustering_coefficient_filtration,degree_filtration,hks_filtration
BarabasiAlbertGraphs_TDA,0.85,0.79,0.46
CommunityGraphs_TDA,0.82,0.85,0.44
ErdosRenyiGraphs_TDA,0.92,0.87,0.45
Proteins_TDA,0.98,0.65,0.5
WattsStrogatzGraphs_TDA,0.97,0.7,0.47


==> data/heatmaps/TDAEvaluator_RewireEdges_best.csv <==
dataset,clustering_coefficient_filtration,degree_filtration,hks_filtration
BarabasiAlbertGraphs_TDA,0.95,0.99,-0.65
CommunityGraphs_TDA,0.62,0.95,-0.92
ErdosRenyiGraphs_TDA,0.83,0.65,0.93
Proteins_TDA,0.48,1.0,0.98
WattsStrogatzGraphs_TDA,0.97,1.0,0.98


==> data/heatmaps/TDAEvaluator_RewireEdges_worst.csv <==
dataset,clustering_coefficient_filtration,degree_filtration,hks_filtration
BarabasiAlbertGraphs_TDA,0.95,0.99,-0.65
CommunityGraphs_TDA,0.62,0.95,-0.92
ErdosRenyiGraphs_TDA,0.83,0.65,0.93
Proteins_TDA,0.48,1.0,0.98
WattsStrogatzGraphs_TDA,0.97,1.0,0.98


==> data/ranking_by_sigma.csv <==
dataset,sigma,hparam,rank,model
CommunityGraphs,1e-05,2,1.9883998166714247,A
CommunityGraphs,0.0001,2,1.9945319744765955,A
CommunityGraphs,0.001,2,1.994738824597222,A
CommunityGraphs,0.01,2,2.0024792347763034,A
CommunityGraphs,0.1,2,1.99223146414863,A
CommunityGraphs,1.0,2,1.9896026036898529,A
CommunityGraphs,10.0,2,1.9902829331348457,A
CommunityGraphs,100.0,2,1.9802701665263034,A
CommunityGraphs,1e-05,0,1.0001834338801658,A
CommunityGraphs,0.0001,0,0.9645199975657521,A
CommunityGraphs,0.001,0,1.0101625005746135,A
CommunityGraphs,0.01,0,3.026194980762138,A
CommunityGraphs,0.1,0,2.9900617708369026,A
CommunityGraphs,1.0,0,3.010753978469862,A
CommunityGraphs,10.0,0,2.9941450545505712,A
CommunityGraphs,100.0,0,3.009016218658914,A
CommunityGraphs,1e-05,6,1.0046022835949968,A
CommunityGraphs,0.0001,6,0.9960801368097609,A
CommunityGraphs,0.001,6,0.9802090412330587,A
CommunityGraphs,0.01,6,0.9852636441963526,A
CommunityGraphs,0.1,6,3.007862905220243,A
CommunityGraphs,1.0,6,2.9818977174601398,A
CommunityGraphs,10.0,6,3.012069625751921,A
CommunityGraphs,100.0,6,2.994435757534318,A
CommunityGraphs,1e-05,4,0.981604440447612,A
CommunityGraphs,0.0001,4,1.009253256787793,A
CommunityGraphs,0.001,4,0.9786163636821755,A
CommunityGraphs,0.01,4,0.9748140911526507,A
CommunityGraphs,0.1,4,0.9732807903509995,A
CommunityGraphs,1.0,4,1.0197902993274723,A
CommunityGraphs,10.0,4,0.9768627162436476,A
CommunityGraphs,100.0,4,1.049918349124343,A
BarabasiAlbertGraphs,1e-05,2,1.029981256979323,A
BarabasiAlbertGraphs,0.0001,2,0.9912126040373757,A
BarabasiAlbertGraphs,0.001,2,0.9934217663928759,A
BarabasiAlbertGraphs,0.01,2,1.0153770010378453,A
BarabasiAlbertGraphs,0.1,2,1.032724428606561,A
BarabasiAlbertGraphs,1.0,2,1.0052031629696514,A
BarabasiAlbertGraphs,10.0,2,0.9965765927388442,A
BarabasiAlbertGraphs,100.0,2,2.00293459011914,A
BarabasiAlbertGraphs,1e-05,0,0.9762522639900011,A
BarabasiAlbertGraphs,0.0001,0,1.0079734284348147,A
BarabasiAlbertGraphs,0.001,0,1.0016209271574243,A
BarabasiAlbertGraphs,0.01,0,0.9510098098476875,A
BarabasiAlbertGraphs,0.1,0,0.9584737602919688,A
BarabasiAlbertGraphs,1.0,0,1.0178850102386605,A
BarabasiAlbertGraphs,10.0,0,0.9842063915771664,A
BarabasiAlbertGraphs,100.0,0,0.9997783133378827,A
BarabasiAlbertGraphs,1e-05,6,1.0130577279837412,A
BarabasiAlbertGraphs,0.0001,6,0.9900010636083659,A
BarabasiAlbertGraphs,0.001,6,0.971730714191026,A
BarabasiAlbertGraphs,0.01,6,0.9932996411121156,A
BarabasiAlbertGraphs,0.1,6,1.0006332295082678,A
BarabasiAlbertGraphs,1.0,6,1.0075238354656297,A
BarabasiAlbertGraphs,10.0,6,0.9621733749464056,A
BarabasiAlbertGraphs,100.0,6,0.973731585059258,A
BarabasiAlbertGraphs,1e-05,4,1.034278496879117,A
BarabasiAlbertGraphs,0.0001,4,0.9736766445440761,A
BarabasiAlbertGraphs,0.001,4,0.9950019084807691,A
BarabasiAlbertGraphs,0.01,4,1.0231217037851061,A
BarabasiAlbertGraphs,0.1,4,1.0260444509705071,A
BarabasiAlbertGraphs,1.0,4,0.9964824906596831,A
BarabasiAlbertGraphs,10.0,4,1.0070974890803723,A
BarabasiAlbertGraphs,100.0,4,0.9808641196308759,A
ErdosRenyiGraphs,1e-05,2,1.014726875649131,A
ErdosRenyiGraphs,0.0001,2,1.0260176611013658,A
ErdosRenyiGraphs,0.001,2,0.9808585225003215,A
ErdosRenyiGraphs,0.01,2,0.9917804158352487,A
ErdosRenyiGraphs,0.1,2,0.9964017180209858,A
ErdosRenyiGraphs,1.0,2,0.9977291116925899,A
ErdosRenyiGraphs,10.0,2,0.9824888054123448,A
ErdosRenyiGraphs,100.0,2,1.012857002505601,A
ErdosRenyiGraphs,1e-05,0,1.9891083520839679,A
ErdosRenyiGraphs,0.0001,0,1.9785912666377317,A
ErdosRenyiGraphs,0.001,0,1.0107018596354957,A
ErdosRenyiGraphs,0.01,0,0.9713332926516038,A
ErdosRenyiGraphs,0.1,0,0.9912040742364518,A
ErdosRenyiGraphs,1.0,0,1.0158383940974094,A
ErdosRenyiGraphs,10.0,0,0.9967693796697034,A
ErdosRenyiGraphs,100.0,0,0.9768075618690697,A
ErdosRenyiGraphs,1e-05,6,0.9908508643574439,A
ErdosRenyiGraphs,0.0001,6,1.0206129916575304,A
ErdosRenyiGraphs,0.001,6,0.965937360409797,A
ErdosRenyiGraphs,0.01,6,0.9908251302785548,A
ErdosRenyiGraphs,0.1,6,1.0148945221205725,A
ErdosRenyiGraphs,1.0,6,1.0268553690726467,A
ErdosRenyiGraphs,10.0,6,2.0084588442391906,A
ErdosRenyiGraphs,100.0,6,0.9947058320262641,A
ErdosRenyiGraphs,1e-05,4,2.041128578919589,A
ErdosRenyiGraphs,0.0001,4,1.0227513201374598,A
ErdosRenyiGraphs,0.001,4,1.021230783975959,A
ErdosRenyiGraphs,0.01,4,1.0181425913469653,A
ErdosRenyiGraphs,0.1,4,0.9637883564114571,A
ErdosRenyiGraphs,1.0,4,0.9689810832333745,A
ErdosRenyiGraphs,10.0,4,1.980256731130822,A
ErdosRenyiGraphs,100.0,4,1.0168645266101497,A
WattsStrogatzGraphs,1e-05,2,1.988388173281291,A
WattsStrogatzGraphs,0.0001,2,2.0164545575844546,A
WattsStrogatzGraphs,0.001,2,2.001179212916754,A
WattsStrogatzGraphs,0.01,2,2.0153087118996296,A
WattsStrogatzGraphs,0.1,2,2.02784127696406,A
WattsStrogatzGraphs,1.0,2,2.000709257853802,A
WattsStrogatzGraphs,10.0,2,1.036218756229357,A
WattsStrogatzGraphs,100.0,2,1.9975416126368863,A
WattsStrogatzGraphs,1e-05,0,2.014173392578964,A
WattsStrogatzGraphs,0.0001,0,1.990048057065831,A
WattsStrogatzGraphs,0.001,0,1.9936086122462071,A
WattsStrogatzGraphs,0.01,0,2.0082093047268157,A
WattsStrogatzGraphs,0.1,0,2.0046885462910122,A
WattsStrogatzGraphs,1.0,0,1.9938727141748862,A
WattsStrogatzGraphs,10.0,0,1.9826684963462256,A
WattsStrogatzGraphs,100.0,0,1.009870002617555,A
WattsStrogatzGraphs,1e-05,6,2.040894071098424,A
WattsStrogatzGraphs,0.0001,6,1.9953721296107967,A
WattsStrogatzGraphs,0.001,6,2.0112277042034377,A
WattsStrogatzGraphs,0.01,6,1.0093624742265668,A
WattsStrogatzGraphs,0.1,6,0.9762468940218412,A
WattsStrogatzGraphs,1.0,6,1.0165362406577396,A
WattsStrogatzGraphs,10.0,6,1.007774240865435,A
WattsStrogatzGraphs,100.0,6,1.0212779756963992,A
WattsStrogatzGraphs,1e-05,4,1.0074909635650322,A
WattsStrogatzGraphs,0.0001,4,1.0099075245094613,A
WattsStrogatzGraphs,0.001,4,1.023993669933536,A
WattsStrogatzGraphs,0.01,4,1.0017380767277915,A
WattsStrogatzGraphs,0.1,4,1.031578754675975,A
WattsStrogatzGraphs,1.0,4,0.9654160722647195,A
WattsStrogatzGraphs,10.0,4,0.9844769851309656,A
WattsStrogatzGraphs,100.0,4,0.9815436614521438,A
CommunityGraphs,1e-05,3,2.0085987384549426,A
CommunityGraphs,0.0001,3,2.0091119655296055,A
CommunityGraphs,0.001,3,1.9758634077258213,A
CommunityGraphs,0.01,3,1.9806310644147123,A
CommunityGraphs,0.1,3,2.01740865063188,A
CommunityGraphs,1.0,3,2.010695652979637,A
CommunityGraphs,10.0,3,1.989914779396897,A
CommunityGraphs,100.0,3,2.9905604761650735,A
CommunityGraphs,1e-05,1,1.008854807574917,A
CommunityGraphs,0.0001,1,0.9919757631775241,A
CommunityGraphs,0.001,1,0.9969083258782502,A
CommunityGraphs,0.01,1,1.0122412015070912,A
CommunityGraphs,0.1,1,3.0123547760779696,A
CommunityGraphs,1.0,1,3.0021000655144996,A
CommunityGraphs,10.0,1,3.0388015135968782,A
CommunityGraphs,100.0,1,2.98933150123889,A
CommunityGraphs,1e-05,7,1.0176425733798717,A
CommunityGraphs,0.0001,7,1.0399780892225008,A
CommunityGraphs,0.001,7,1.0025479295856046,A
CommunityGraphs,0.01,7,0.962935882223688,A
CommunityGraphs,0.1,7,0.9786116337589934,A
CommunityGraphs,1.0,7,3.0149810863159816,A
CommunityGraphs,10.0,7,2.9867243396352112,A
CommunityGraphs,100.0,7,2.9984499740480905,A
CommunityGraphs,1e-05,5,0.9736967865841438,A
CommunityGraphs,0.0001,5,0.9759665257614271,A
CommunityGraphs,0.001,5,0.963109632386669,A
CommunityGraphs,0.01,5,1.0128416585969844,A
CommunityGraphs,0.1,5,0.9784388470168387,A
CommunityGraphs,1.0,5,0.9872316972695655,A
CommunityGraphs,10.0,5,2.047180190926301,A
CommunityGraphs,100.0,5,3.022772484479194,A
BarabasiAlbertGraphs,1e-05,3,1.026583362723674,A
BarabasiAlbertGraphs,0.0001,3,0.9880802049499371,A
BarabasiAlbertGraphs,0.001,3,0.9585660342564218,A
BarabasiAlbertGraphs,0.01,3,1.0163152047111237,A
BarabasiAlbertGraphs,0.1,3,1.0014728446449543,A
BarabasiAlbertGraphs,1.0,3,0.9736484129532803,A
BarabasiAlbertGraphs,10.0,3,1.034796389804081,A
BarabasiAlbertGraphs,100.0,3,0.9982694798306555,A
BarabasiAlbertGraphs,1e-05,1,0.9827582255200025,A
BarabasiAlbertGraphs,0.0001,1,0.9816318235804713,A
BarabasiAlbertGraphs,0.001,1,1.0182940624951882,A
BarabasiAlbertGraphs,0.01,1,1.0069239253998041,A
BarabasiAlbertGraphs,0.1,1,0.9606642772417394,A
BarabasiAlbertGraphs,1.0,1,1.001254194845629,A
BarabasiAlbertGraphs,10.0,1,0.9728862594080722,A
BarabasiAlbertGraphs,100.0,1,1.005921200156848,A
BarabasiAlbertGraphs,1e-05,7,1.0072886722805723,A
BarabasiAlbertGraphs,0.0001,7,1.004906587791303,A
BarabasiAlbertGraphs,0.001,7,0.9820191687795733,A
BarabasiAlbertGraphs,0.01,7,1.0210585275310422,A
BarabasiAlbertGraphs,0.1,7,0.9902268710645263,A
BarabasiAlbertGraphs,1.0,7,0.9955677072649736,A
BarabasiAlbertGraphs,10.0,7,2.0641390111235567,A
BarabasiAlbertGraphs,100.0,7,1.0256451163464924,A
BarabasiAlbertGraphs,1e-05,5,1.0405487779931426,A
BarabasiAlbertGraphs,0.0001,5,1.0140369399471096,A
BarabasiAlbertGraphs,0.001,5,1.0177470399143191,A
BarabasiAlbertGraphs,0.01,5,0.996476183746259,A
BarabasiAlbertGraphs,0.1,5,0.9747432871941927,A
BarabasiAlbertGraphs,1.0,5,0.9925303025397118,A
BarabasiAlbertGraphs,10.0,5,1.0004768956484047,A
BarabasiAlbertGraphs,100.0,5,0.9820939670587048,A
ErdosRenyiGraphs,1e-05,3,0.9988930867007432,A
ErdosRenyiGraphs,0.0001,3,0.9853341145162392,A
ErdosRenyiGraphs,0.001,3,1.010643067479985,A
ErdosRenyiGraphs,0.01,3,1.0116650137825545,A
ErdosRenyiGraphs,0.1,3,0.9911861709312191,A
ErdosRenyiGraphs,1.0,3,0.9958136379908248,A
ErdosRenyiGraphs,10.0,3,1.0180385479214142,A
ErdosRenyiGraphs,100.0,3,1.0162041475472137,A
ErdosRenyiGraphs,1e-05,1,1.9958334017425463,A
ErdosRenyiGraphs,0.0001,1,1.962904526833091,A
ErdosRenyiGraphs,0.001,1,2.0008391601133626,A
ErdosRenyiGraphs,0.01,1,2.0233126242840975,A
ErdosRenyiGraphs,0.1,1,0.9871581170992231,A
ErdosRenyiGraphs,1.0,1,2.017803686635948,A
ErdosRenyiGraphs,10.0,1,1.9974258933498756,A
ErdosRenyiGraphs,100.0,1,0.9847157555132947,A
ErdosRenyiGraphs,1e-05,7,0.9889983852621723,A
ErdosRenyiGraphs,0.0001,7,0.9747180627828571,A
ErdosRenyiGraphs,0.001,7,1.0213082388812729,A
ErdosRenyiGraphs,0.01,7,1.0066914906286748,A
ErdosRenyiGraphs,0.1,7,1.0030802867477369,A
ErdosRenyiGraphs,1.0,7,1.024006821987967,A
ErdosRenyiGraphs,10.0,7,2.002279045479102,A
ErdosRenyiGraphs,100.0,7,0.976231695434278,A
ErdosRenyiGraphs,1e-05,5,0.9875599349958439,A
ErdosRenyiGraphs,0.0001,5,1.043431091363765,A
ErdosRenyiGraphs,0.001,5,1.0210114259178213,A
ErdosRenyiGraphs,0.01,5,1.0242073446494955,A
ErdosRenyiGraphs,0.1,5,0.9835460247652354,A
ErdosRenyiGraphs,1.0,5,0.9837761287202504,A
ErdosRenyiGraphs,10.0,5,1.0108718177720575,A
ErdosRenyiGraphs,100.0,5,0.9992769442230823,A
WattsStrogatzGraphs,1e-05,3,2.01073393631085,A
WattsStrogatzGraphs,0.0001,3,2.019484605980008,A
WattsStrogatzGraphs,0.001,3,2.0297814932584473,A
WattsStrogatzGraphs,0.01,3,1.9884797472057685,A
WattsStrogatzGraphs,0.1,3,0.9732453137447805,A
WattsStrogatzGraphs,1.0,3,1.0115283066436374,A
WattsStrogatzGraphs,10.0,3,1.9866413163691927,A
WattsStrogatzGraphs,100.0,3,1.9969214647036748,A
WattsStrogatzGraphs,1e-05,1,0.9872633508130398,A
WattsStrogatzGraphs,0.0001,1,0.977970601554841,A
WattsStrogatzGraphs,0.001,1,1.0000844975397627,A
WattsStrogatzGraphs,0.01,1,0.9946870033980345,A
WattsStrogatzGraphs,0.1,1,2.006071903930434,A
WattsStrogatzGraphs,1.0,1,1.9887120752690857,A
WattsStrogatzGraphs,10.0,1,1.9832605298925896,A
WattsStrogatzGraphs,100.0,1,1.9624436705421344,A
WattsStrogatzGraphs,1e-05,7,1.0055245429628388,A
WattsStrogatzGraphs,0.0001,7,0.9893366878219257,A
WattsStrogatzGraphs,0.001,7,1.010929115730353,A
WattsStrogatzGraphs,0.01,7,0.9932338748566343,A
WattsStrogatzGraphs,0.1,7,0.9558114731989954,A
WattsStrogatzGraphs,1.0,7,1.0167434099248032,A
WattsStrogatzGraphs,10.0,7,0.9979010475265263,A
WattsStrogatzGraphs,100.0,7,0.9927436224768018,A
WattsStrogatzGraphs,1e-05,5,1.0070936104025432,A
WattsStrogatzGraphs,0.0001,5,0.9909801204616812,A
WattsStrogatzGraphs,0.001,5,1.034469366891598,A
WattsStrogatzGraphs,0.01,5,0.9865175099515967,A
WattsStrogatzGraphs,0.1,5,1.0189050389260546,A
WattsStrogatzGraphs,1.0,5,1.0036460217359469,A
WattsStrogatzGraphs,10.0,5,0.9870916178974091,A
WattsStrogatzGraphs,100.0,5,1.0133115417135308,A
CommunityGraphs,1e-05,2,0.9909139250976671,B
CommunityGraphs,0.0001,2,1.0030348077987923,B
CommunityGraphs,0.001,2,1.0007391466955273,B
CommunityGraphs,0.01,2,1.048991645178051,B
CommunityGraphs,0.1,2,0.9743855552433766,B
CommunityGraphs,1.0,2,0.9885203840252194,B
CommunityGraphs,10.0,2,0.9737083796714512,B
CommunityGraphs,100.0,2,0.9857644214269701,B
CommunityGraphs,1e-05,0,1.9956039055934383,B
CommunityGraphs,0.0001,0,1.9919641719717844,B
CommunityGraphs,0.001,0,1.9813663185059134,B
CommunityGraphs,0.01,0,0.9867679373793247,B
CommunityGraphs,0.1,0,2.0059777301906703,B
CommunityGraphs,1.0,0,1.968287701458313,B
CommunityGraphs,10.0,0,1.0247534473767335,B
CommunityGraphs,100.0,0,0.994254412026835,B
CommunityGraphs,1e-05,6,1.97726082046982,B
CommunityGraphs,0.0001,6,2.037148429793911,B
CommunityGraphs,0.001,6,2.0124253513948527,B
CommunityGraphs,0.01,6,1.9641227714149265,B
CommunityGraphs,0.1,6,2.0002748789124163,B
CommunityGraphs,1.0,6,1.9825165755285366,B
CommunityGraphs,10.0,6,0.9859965191071652,B
CommunityGraphs,100.0,6,0.9824399953362651,B
CommunityGraphs,1e-05,4,1.9667892339529158,B
CommunityGraphs,0.0001,4,2.001101433315026,B
CommunityGraphs,0.001,4,1.9814174065750134,B
CommunityGraphs,0.01,4,2.0044513104226795,B
CommunityGraphs,0.1,4,1.9881233711922202,B
CommunityGraphs,1.0,4,2.0026568117500783,B
CommunityGraphs,10.0,4,2.0062379430922404,B
CommunityGraphs,100.0,4,1.9839534307103737,B
BarabasiAlbertGraphs,1e-05,2,1.98516515781686,B
BarabasiAlbertGraphs,0.0001,2,1.9879577507461728,B
BarabasiAlbertGraphs,0.001,2,1.9956325392048795,B
BarabasiAlbertGraphs,0.01,2,2.0351756737775495,B
BarabasiAlbertGraphs,0.1,2,2.0415210607619616,B
BarabasiAlbertGraphs,1.0,2,1.976639856800698,B
BarabasiAlbertGraphs,10.0,2,2.003011504614629,B
BarabasiAlbertGraphs,100.0,2,2.9964021264038228,B
BarabasiAlbertGraphs,1e-05,0,2.022694683749496,B
BarabasiAlbertGraphs,0.0001,0,1.9951703362377504,B
BarabasiAlbertGraphs,0.001,0,2.983643166745672,B
BarabasiAlbertGraphs,0.01,0,2.9931327469984317,B
BarabasiAlbertGraphs,0.1,0,2.9700012582682818,B
BarabasiAlbertGraphs,1.0,0,3.02566007117982,B
BarabasiAlbertGraphs,10.0,0,3.0073414531368514,B
BarabasiAlbertGraphs,100.0,0,0.9736472529549438,B
BarabasiAlbertGraphs,1e-05,6,1.992171416347705,B
BarabasiAlbertGraphs,0.0001,6,1.980270770869511,B
BarabasiAlbertGraphs,0.001,6,1.9812835231047374,B
BarabasiAlbertGraphs,0.01,6,2.0327344441528106,B
BarabasiAlbertGraphs,0.1,6,1.9750524873516082,B
BarabasiAlbertGraphs,1.0,6,1.9748461723534854,B
BarabasiAlbertGraphs,10.0,6,1.9979655793679907,B
BarabasiAlbertGraphs,100.0,6,0.9900195458041683,B
BarabasiAlbertGraphs,1e-05,4,2.9975467871093384,B
BarabasiAlbertGraphs,0.0001,4,3.0206797048674576,B
BarabasiAlbertGraphs,0.001,4,2.97364588303193,B
BarabasiAlbertGraphs,0.01,4,3.000887102517053,B
BarabasiAlbertGraphs,0.1,4,3.0044617185336366,B
BarabasiAlbertGraphs,1.0,4,1.9976895587625207,B
BarabasiAlbertGraphs,10.0,4,2.0110520578753976,B
BarabasiAlbertGraphs,100.0,4,1.9940201771810389,B
ErdosRenyiGraphs,1e-05,2,1.991358617848657,B
ErdosRenyiGraphs,0.0001,2,2.0314046653028215,B
ErdosRenyiGraphs,0.001,2,2.0249312588453723,B
ErdosRenyiGraphs,0.01,2,2.0502334437151046,B
ErdosRenyiGraphs,0.1,2,2.0247393828302096,B
ErdosRenyiGraphs,1.0,2,2.0202738319864797,B
ErdosRenyiGraphs,10.0,2,2.0083607122459766,B
ErdosRenyiGraphs,100.0,2,3.0002522799608005,B
ErdosRenyiGraphs,1e-05,0,0.9887896302913207,B
ErdosRenyiGraphs,0.0001,0,1.0289363788677088,B
ErdosRenyiGraphs,0.001,0,1.9764317638623385,B
ErdosRenyiGraphs,0.01,0,3.007290871763708,B
ErdosRenyiGraphs,0.1,0,2.974127858159206,B
ErdosRenyiGraphs,1.0,0,2.007075512720686,B
ErdosRenyiGraphs,10.0,0,2.009825341383541,B
ErdosRenyiGraphs,100.0,0,1.001906943801199,B
ErdosRenyiGraphs,1e-05,6,1.99063340540183,B
ErdosRenyiGraphs,0.0001,6,2.017628691204424,B
ErdosRenyiGraphs,0.001,6,1.9951296651189292,B
ErdosRenyiGraphs,0.01,6,1.9716073506738045,B
ErdosRenyiGraphs,0.1,6,1.9848222093743593,B
ErdosRenyiGraphs,1.0,6,2.025705582759959,B
ErdosRenyiGraphs,10.0,6,1.0391032324959528,B
ErdosRenyiGraphs,100.0,6,1.0223257535123476,B
ErdosRenyiGraphs,1e-05,4,2.999960924777207,B
ErdosRenyiGraphs,0.0001,4,2.9809598727258617,B
ErdosRenyiGraphs,0.001,4,3.0245021336346594,B
ErdosRenyiGraphs,0.01,4,2.0120793510237185,B
ErdosRenyiGraphs,0.1,4,1.9944812816057327,B
ErdosRenyiGraphs,1.0,4,2.028205473624942,B
ErdosRenyiGraphs,10.0,4,1.0138281785184626,B
ErdosRenyiGraphs,100.0,4,2.0386149329188568,B
WattsStrogatzGraphs,1e-05,2,0.9778750558256755,B
WattsStrogatzGraphs,0.0001,2,1.00428317987726,B
WattsStrogatzGraphs,0.001,2,1.0119637855513837,B
WattsStrogatzGraphs,0.01,2,0.971182031415259,B
WattsStrogatzGraphs,0.1,2,0.9933726437991217,B
WattsStrogatzGraphs,1.0,2,0.9441033474796465,B
WattsStrogatzGraphs,10.0,2,1.9760026746971042,B
WattsStrogatzGraphs,100.0,2,2.971044945788572,B
WattsStrogatzGraphs,1e-05,0,1.0341208848672683,B
WattsStrogatzGraphs,0.0001,0,0.9836425876083436,B
WattsStrogatzGraphs,0.001,0,3.0056853694682983,B
WattsStrogatzGraphs,0.01,0,3.0102179585438584,B
WattsStrogatzGraphs,0.1,0,1.0275888869463077,B
WattsStrogatzGraphs,1.0,0,1.0076268742709535,B
WattsStrogatzGraphs,10.0,0,1.0165745254016048,B
WattsStrogatzGraphs,100.0,0,0.9884193613449378,B
WattsStrogatzGraphs,1e-05,6,0.975506327978409,B
WattsStrogatzGraphs,0.0001,6,0.966755411763409,B
WattsStrogatzGraphs,0.001,6,0.9737253427767213,B
WattsStrogatzGraphs,0.01,6,2.0198139273130633,B
WattsStrogatzGraphs,0.1,6,1.995011649764921,B
WattsStrogatzGraphs,1.0,6,1.9642386833790089,B
WattsStrogatzGraphs,10.0,6,1.9848582222709987,B
WattsStrogatzGraphs,100.0,6,1.0059471401036701,B
WattsStrogatzGraphs,1e-05,4,3.0194893138645567,B
WattsStrogatzGraphs,0.0001,4,3.000450978174582,B
WattsStrogatzGraphs,0.001,4,3.045882466862308,B
WattsStrogatzGraphs,0.01,4,3.0031985432698143,B
WattsStrogatzGraphs,0.1,4,2.9650897581128683,B
WattsStrogatzGraphs,1.0,4,3.0078545257973253,B
WattsStrogatzGraphs,10.0,4,1.9371411747585339,B
WattsStrogatzGraphs,100.0,4,2.0067623094145453,B
CommunityGraphs,1e-05,3,0.9696349266619656,B
CommunityGraphs,0.0001,3,0.9701455329698155,B
CommunityGraphs,0.001,3,1.006199546701133,B
CommunityGraphs,0.01,3,1.0201604202370123,B
CommunityGraphs,0.1,3,1.012561011897728,B
CommunityGraphs,1.0,3,0.9937686969491107,B
CommunityGraphs,10.0,3,1.032314853703154,B
CommunityGraphs,100.0,3,0.9965771094056375,B
CommunityGraphs,1e-05,1,1.99795927790969,B
CommunityGraphs,0.0001,1,2.0125399241874753,B
CommunityGraphs,0.001,1,2.0117692947440142,B
CommunityGraphs,0.01,1,2.02286347593306,B
CommunityGraphs,0.1,1,0.9347476827960844,B
CommunityGraphs,1.0,1,1.023742528231807,B
CommunityGraphs,10.0,1,1.0150929119780716,B
CommunityGraphs,100.0,1,1.0081638506120036,B
CommunityGraphs,1e-05,7,2.0093342598282695,B
CommunityGraphs,0.0001,7,1.9910804278030292,B
CommunityGraphs,0.001,7,2.006856786235987,B
CommunityGraphs,0.01,7,2.011525878989608,B
CommunityGraphs,0.1,7,1.9685048064793518,B
CommunityGraphs,1.0,7,1.9733263384887711,B
CommunityGraphs,10.0,7,1.9843010580442262,B
CommunityGraphs,100.0,7,1.0139992290441613,B
CommunityGraphs,1e-05,5,1.984473902295475,B
CommunityGraphs,0.0001,5,1.947967614206836,B
CommunityGraphs,0.001,5,2.027259392460715,B
CommunityGraphs,0.01,5,2.028236437271467,B
CommunityGraphs,0.1,5,1.9993880351626196,B
CommunityGraphs,1.0,5,1.9925108235256126,B
CommunityGraphs,10.0,5,1.001750972249261,B
CommunityGraphs,100.0,5,1.966260418894112,B
BarabasiAlbertGraphs,1e-05,3,2.015609897861036,B
BarabasiAlbertGraphs,0.0001,3,1.9891144888140249,B
BarabasiAlbertGraphs,0.001,3,2.013136655942037,B
BarabasiAlbertGraphs,0.01,3,2.0102524147591336,B
BarabasiAlbertGraphs,0.1,3,1.9769966981850648,B
BarabasiAlbertGraphs,1.0,3,1.96623929126297,B
BarabasiAlbertGraphs,10.0,3,2.9924964258494944,B
BarabasiAlbertGraphs,100.0,3,3.0018145452754057,B
BarabasiAlbertGraphs,1e-05,1,1.968316712247494,B
BarabasiAlbertGraphs,0.0001,1,2.0712544813217515,B
BarabasiAlbertGraphs,0.001,1,1.985907088779171,B
BarabasiAlbertGraphs,0.01,1,2.9832163764286124,B
BarabasiAlbertGraphs,0.1,1,2.985278892954674,B
BarabasiAlbertGraphs,1.0,1,1.984540123824465,B
BarabasiAlbertGraphs,10.0,1,1.9773724463772797,B
BarabasiAlbertGraphs,100.0,1,1.0011644902988486,B
BarabasiAlbertGraphs,1e-05,7,1.9768331901037182,B
BarabasiAlbertGraphs,0.0001,7,2.0262862406936155,B
BarabasiAlbertGraphs,0.001,7,2.014491376034827,B
BarabasiAlbertGraphs,0.01,7,2.034594959542386,B
BarabasiAlbertGraphs,0.1,7,1.976604232031818,B
BarabasiAlbertGraphs,1.0,7,1.987644642243161,B
BarabasiAlbertGraphs,10.0,7,0.9727196829175737,B
BarabasiAlbertGraphs,100.0,7,0.9907859563230902,B
BarabasiAlbertGraphs,1e-05,5,2.990907596987318,B
BarabasiAlbertGraphs,0.0001,5,3.0008060010043898,B
BarabasiAlbertGraphs,0.001,5,3.000812524802593,B
BarabasiAlbertGraphs,0.01,5,2.9849288630045283,B
BarabasiAlbertGraphs,0.1,5,3.008805038694559,B
BarabasiAlbertGraphs,1.0,5,1.9747041188886545,B
BarabasiAlbertGraphs,10.0,5,1.983468190464615,B
BarabasiAlbertGraphs,100.0,5,2.027192837831545,B
ErdosRenyiGraphs,1e-05,3,2.002105338026374,B
ErdosRenyiGraphs,0.0001,3,2.0035492103329666,B
ErdosRenyiGraphs,0.001,3,2.030787386263677,B
ErdosRenyiGraphs,0.01,3,1.9838057677031786,B
ErdosRenyiGraphs,0.1,3,2.0029199105420084,B
ErdosRenyiGraphs,1.0,3,2.0067352666443483,B
ErdosRenyiGraphs,10.0,3,3.021332523374223,B
ErdosRenyiGraphs,100.0,3,2.9669415505836563,B
ErdosRenyiGraphs,1e-05,1,0.9886811786801958,B
ErdosRenyiGraphs,0.0001,1,0.9929378781589348,B
ErdosRenyiGraphs,0.001,1,1.0061108584744334,B
ErdosRenyiGraphs,0.01,1,1.0095091019299562,B
ErdosRenyiGraphs,0.1,1,1.9950432832521474,B
ErdosRenyiGraphs,1.0,1,1.0098551611313291,B
ErdosRenyiGraphs,10.0,1,1.0057190939207419,B
ErdosRenyiGraphs,100.0,1,0.9864932464525336,B
ErdosRenyiGraphs,1e-05,7,1.991487725504526,B
ErdosRenyiGraphs,0.0001,7,1.9842347842022356,B
ErdosRenyiGraphs,0.001,7,1.984386953047078,B
ErdosRenyiGraphs,0.01,7,2.0047355256120882,B
ErdosRenyiGraphs,0.1,7,1.9649624430623174,B
ErdosRenyiGraphs,1.0,7,2.028980065240064,B
ErdosRenyiGraphs,10.0,7,1.000127488070508,B
ErdosRenyiGraphs,100.0,7,0.9649423151021177,B
ErdosRenyiGraphs,1e-05,5,2.9899526016070244,B
ErdosRenyiGraphs,0.0001,5,3.01571995611312,B
ErdosRenyiGraphs,0.001,5,2.9826414250882123,B
ErdosRenyiGraphs,0.01,5,3.0047692807047603,B
ErdosRenyiGraphs,0.1,5,2.015293692783521,B
ErdosRenyiGraphs,1.0,5,2.004014042212768,B
ErdosRenyiGraphs,10.0,5,1.976942489160636,B
ErdosRenyiGraphs,100.0,5,2.0005002204649505,B
WattsStrogatzGraphs,1e-05,3,0.9353362778061878,B
WattsStrogatzGraphs,0.0001,3,0.9827573830240449,B
WattsStrogatzGraphs,0.001,3,0.9793818413710769,B
WattsStrogatzGraphs,0.01,3,1.0066892588387983,B
WattsStrogatzGraphs,0.1,3,1.9972628106276116,B
WattsStrogatzGraphs,1.0,3,2.006720395055876,B
WattsStrogatzGraphs,10.0,3,3.003417588358043,B
WattsStrogatzGraphs,100.0,3,2.996765037912339,B
WattsStrogatzGraphs,1e-05,1,1.9822210508651275,B
WattsStrogatzGraphs,0.0001,1,1.9886811887328621,B
WattsStrogatzGraphs,0.001,1,2.00665420557578,B
WattsStrogatzGraphs,0.01,1,1.9996677854796985,B
WattsStrogatzGraphs,0.1,1,2.9943630749710874,B
WattsStrogatzGraphs,1.0,1,0.9642088874995545,B
WattsStrogatzGraphs,10.0,1,0.9748566894417915,B
WattsStrogatzGraphs,100.0,1,0.9880830090577438,B
WattsStrogatzGraphs,1e-05,7,2.0157805817765198,B
WattsStrogatzGraphs,0.0001,7,2.015274051710407,B
WattsStrogatzGraphs,0.001,7,2.004868479388467,B
WattsStrogatzGraphs,0.01,7,2.006626845468349,B
WattsStrogatzGraphs,0.1,7,1.9859382700672366,B
WattsStrogatzGraphs,1.0,7,2.013383419104505,B
WattsStrogatzGraphs,10.0,7,2.0051665051396297,B
WattsStrogatzGraphs,100.0,7,0.9574554780726366,B
WattsStrogatzGraphs,1e-05,5,2.9882216950755898,B
WattsStrogatzGraphs,0.0001,5,2.9981235323647786,B
WattsStrogatzGraphs,0.001,5,3.0310141683489427,B
WattsStrogatzGraphs,0.01,5,2.9950413798194835,B
WattsStrogatzGraphs,0.1,5,2.9950159573005326,B
WattsStrogatzGraphs,1.0,5,2.0070403549293823,B
WattsStrogatzGraphs,10.0,5,2.000727971846897,B
WattsStrogatzGraphs,100.0,5,1.9985689073573494,B
CommunityGraphs,1e-05,2,3.0500838066804534,C
CommunityGraphs,0.0001,2,2.9454750962646115,C
CommunityGraphs,0.001,2,3.0110797570620695,C
CommunityGraphs,0.01,2,3.0163983238806025,C
CommunityGraphs,0.1,2,3.006130764474611,C
CommunityGraphs,1.0,2,2.99329022021313,C
CommunityGraphs,10.0,2,3.0188840239942705,C
CommunityGraphs,100.0,2,3.0270415763620515,C
CommunityGraphs,1e-05,0,2.9852645876610326,C
CommunityGraphs,0.0001,0,2.976087412838375,C
CommunityGraphs,0.001,0,2.9689764751648826,C
CommunityGraphs,0.01,0,1.9939382449327063,C
CommunityGraphs,0.1,0,0.9796916419444782,C
CommunityGraphs,1.0,0,1.033356815392794,C
CommunityGraphs,10.0,0,1.0320362285383597,C
CommunityGraphs,100.0,0,0.9859211629679411,C
CommunityGraphs,1e-05,6,2.990920328720027,C
CommunityGraphs,0.0001,6,2.972316891920271,C
CommunityGraphs,0.001,6,3.0279026083259963,C
CommunityGraphs,0.01,6,3.0210462589201175,C
CommunityGraphs,0.1,6,1.0116837633408904,C
CommunityGraphs,1.0,6,1.0142764384946998,C
CommunityGraphs,10.0,6,0.9777852734146003,C
CommunityGraphs,100.0,6,0.9992344340470007,C
CommunityGraphs,1e-05,4,2.995654241642325,C
CommunityGraphs,0.0001,4,3.0137138754860158,C
CommunityGraphs,0.001,4,3.000357970835622,C
CommunityGraphs,0.01,4,3.015215455227021,C
CommunityGraphs,0.1,4,3.007423791967515,C
CommunityGraphs,1.0,4,2.9979636324000496,C
CommunityGraphs,10.0,4,2.978879501067541,C
CommunityGraphs,100.0,4,3.0062825300571476,C
BarabasiAlbertGraphs,1e-05,2,3.0008074364852875,C
BarabasiAlbertGraphs,0.0001,2,2.9971088939699033,C
BarabasiAlbertGraphs,0.001,2,3.00808623608501,C
BarabasiAlbertGraphs,0.01,2,3.0270648819686006,C
BarabasiAlbertGraphs,0.1,2,2.980793521660473,C
BarabasiAlbertGraphs,1.0,2,3.0065338881830637,C
BarabasiAlbertGraphs,10.0,2,3.01639067447263,C
BarabasiAlbertGraphs,100.0,2,0.9485002540627117,C
BarabasiAlbertGraphs,1e-05,0,2.986302101716613,C
BarabasiAlbertGraphs,0.0001,0,3.0068585228143276,C
BarabasiAlbertGraphs,0.001,0,2.0160487773734186,C
BarabasiAlbertGraphs,0.01,0,2.0022292301228055,C
BarabasiAlbertGraphs,0.1,0,1.9799281351715268,C
BarabasiAlbertGraphs,1.0,0,2.0044535211861225,C
BarabasiAlbertGraphs,10.0,0,2.0031281433341865,C
BarabasiAlbertGraphs,100.0,0,1.037541110852827,C
BarabasiAlbertGraphs,1e-05,6,2.9821767363218363,C
BarabasiAlbertGraphs,0.0001,6,3.0545536528270913,C
BarabasiAlbertGraphs,0.001,6,3.014299352318131,C
BarabasiAlbertGraphs,0.01,6,2.977278425425871,C
BarabasiAlbertGraphs,0.1,6,3.0198260006269675,C
BarabasiAlbertGraphs,1.0,6,2.979419277431414,C
BarabasiAlbertGraphs,10.0,6,2.9969730737452775,C
BarabasiAlbertGraphs,100.0,6,0.9620700430539969,C
BarabasiAlbertGraphs,1e-05,4,1.9874457656402187,C
BarabasiAlbertGraphs,0.0001,4,2.002961235851108,C
BarabasiAlbertGraphs,0.001,4,1.9981978346694784,C
BarabasiAlbertGraphs,0.01,4,2.007507614337968,C
BarabasiAlbertGraphs,0.1,4,1.9852905671937364,C
BarabasiAlbertGraphs,1.0,4,2.972358388247456,C
BarabasiAlbertGraphs,10.0,4,2.980942122376354,C
BarabasiAlbertGraphs,100.0,4,2.9902692642177797,C
ErdosRenyiGraphs,1e-05,2,3.0129277014467903,C
ErdosRenyiGraphs,0.0001,2,3.018062943598055,C
ErdosRenyiGraphs,0.001,2,2.9687938186259926,C
ErdosRenyiGraphs,0.01,2,2.986813772251807,C
ErdosRenyiGraphs,0.1,2,2.9796073164669465,C
ErdosRenyiGraphs,1.0,2,3.0158359321580956,C
ErdosRenyiGraphs,10.0,2,2.9964052152204537,C
ErdosRenyiGraphs,100.0,2,1.995244513111232,C
ErdosRenyiGraphs,1e-05,0,3.0001358932800164,C
ErdosRenyiGraphs,0.0001,0,3.031044313249277,C
ErdosRenyiGraphs,0.001,0,3.010773065778373,C
ErdosRenyiGraphs,0.01,0,1.969344644795382,C
ErdosRenyiGraphs,0.1,0,1.99697622094657,C
ErdosRenyiGraphs,1.0,0,3.010354355160381,C
ErdosRenyiGraphs,10.0,0,3.016086064904337,C
ErdosRenyiGraphs,100.0,0,0.9762383245337087,C
ErdosRenyiGraphs,1e-05,6,2.995503573574308,C
ErdosRenyiGraphs,0.0001,6,2.998584980065115,C
ErdosRenyiGraphs,0.001,6,3.025757596106557,C
ErdosRenyiGraphs,0.01,6,3.015360567906018,C
ErdosRenyiGraphs,0.1,6,3.0128133624494096,C
ErdosRenyiGraphs,1.0,6,2.976199648628021,C
ErdosRenyiGraphs,10.0,6,2.9690799129574414,C
ErdosRenyiGraphs,100.0,6,1.0043100581966067,C
ErdosRenyiGraphs,1e-05,4,1.0273162939397182,C
ErdosRenyiGraphs,0.0001,4,2.002137974211526,C
ErdosRenyiGraphs,0.001,4,2.0198713859176536,C
ErdosRenyiGraphs,0.01,4,2.986103598338952,C
ErdosRenyiGraphs,0.1,4,3.0001639107188636,C
ErdosRenyiGraphs,1.0,4,3.048650108156802,C
ErdosRenyiGraphs,10.0,4,2.9952028215420814,C
ErdosRenyiGraphs,100.0,4,2.998370662849866,C
WattsStrogatzGraphs,1e-05,2,2.988125498809651,C
WattsStrogatzGraphs,0.0001,2,3.0156108818384806,C
WattsStrogatzGraphs,0.001,2,3.008471874689144,C
WattsStrogatzGraphs,0.01,2,2.9787386182413487,C
WattsStrogatzGraphs,0.1,2,3.004762801208425,C
WattsStrogatzGraphs,1.0,2,2.9852569397379893,C
WattsStrogatzGraphs,10.0,2,3.0074303791707004,C
WattsStrogatzGraphs,100.0,2,1.0133371754650788,C
WattsStrogatzGraphs,1e-05,0,2.976106904745111,C
WattsStrogatzGraphs,0.0001,0,2.9824022569567328,C
WattsStrogatzGraphs,0.001,0,0.9674510517708396,C
WattsStrogatzGraphs,0.01,0,0.9892112758635695,C
WattsStrogatzGraphs,0.1,0,3.0320010370894486,C
WattsStrogatzGraphs,1.0,0,3.018983571219251,C
WattsStrogatzGraphs,10.0,0,2.9908833197643037,C
WattsStrogatzGraphs,100.0,0,3.0201286619224135,C
WattsStrogatzGraphs,1e-05,6,2.9802738718269275,C
WattsStrogatzGraphs,0.0001,6,3.042520663937417,C
WattsStrogatzGraphs,0.001,6,3.0072293905312737,C
WattsStrogatzGraphs,0.01,6,2.988286245717762,C
WattsStrogatzGraphs,0.1,6,3.0471529356588913,C
WattsStrogatzGraphs,1.0,6,2.995363850942838,C
WattsStrogatzGraphs,10.0,6,2.995459524553944,C
WattsStrogatzGraphs,100.0,6,3.0039969245537406,C
WattsStrogatzGraphs,1e-05,4,1.9815064945855374,C
WattsStrogatzGraphs,0.0001,4,2.007511783052352,C
WattsStrogatzGraphs,0.001,4,2.0133897765652704,C
WattsStrogatzGraphs,0.01,4,2.006968442228275,C
WattsStrogatzGraphs,0.1,4,2.0007118588171497,C
WattsStrogatzGraphs,1.0,4,2.0003933421431,C
WattsStrogatzGraphs,10.0,4,3.0000389324370373,C
WattsStrogatzGraphs,100.0,4,3.034426258975783,C
CommunityGraphs,1e-05,3,2.9835994667242027,C
CommunityGraphs,0.0001,3,2.9983901238344335,C
CommunityGraphs,0.001,3,3.01518609647203,C
CommunityGraphs,0.01,3,3.009296802910424,C
CommunityGraphs,0.1,3,3.0030662967285386,C
CommunityGraphs,1.0,3,2.982668746789109,C
CommunityGraphs,10.0,3,2.994758089444112,C
CommunityGraphs,100.0,3,2.001110233147539,C
CommunityGraphs,1e-05,1,2.9909361584542435,C
CommunityGraphs,0.0001,1,2.961049528757225,C
CommunityGraphs,0.001,1,3.0123505634870176,C
CommunityGraphs,0.01,1,3.0133317663418318,C
CommunityGraphs,0.1,1,1.989189706349493,C
CommunityGraphs,1.0,1,2.0259880212187964,C
CommunityGraphs,10.0,1,1.9924903139965364,C
CommunityGraphs,100.0,1,1.0186335512190412,C
CommunityGraphs,1e-05,7,2.993226473776596,C
CommunityGraphs,0.0001,7,2.9927161078299287,C
CommunityGraphs,0.001,7,3.02793270571985,C
CommunityGraphs,0.01,7,3.016215489718496,C
CommunityGraphs,0.1,7,2.9868564314268213,C
CommunityGraphs,1.0,7,0.9791367068889781,C
CommunityGraphs,10.0,7,0.9940648956696981,C
CommunityGraphs,100.0,7,1.0191610072167823,C
CommunityGraphs,1e-05,5,2.9807900400040728,C
CommunityGraphs,0.0001,5,3.0252352150126507,C
CommunityGraphs,0.001,5,3.0086553150045,C
CommunityGraphs,0.01,5,3.005496454075624,C
CommunityGraphs,0.1,5,3.0062955219091765,C
CommunityGraphs,1.0,5,2.9944645564810446,C
CommunityGraphs,10.0,5,2.985458670434739,C
CommunityGraphs,100.0,5,1.0443608180124857,C
BarabasiAlbertGraphs,1e-05,3,3.0142711947135252,C
BarabasiAlbertGraphs,0.0001,3,2.996556379523598,C
BarabasiAlbertGraphs,0.001,3,2.9905031633424293,C
BarabasiAlbertGraphs,0.01,3,3.0033652119826457,C
BarabasiAlbertGraphs,0.1,3,3.0348985482300512,C
BarabasiAlbertGraphs,1.0,3,2.9674019900502753,C
BarabasiAlbertGraphs,10.0,3,2.0202028844335405,C
BarabasiAlbertGraphs,100.0,3,2.006734603468739,C
BarabasiAlbertGraphs,1e-05,1,2.9792751123041654,C
BarabasiAlbertGraphs,0.0001,1,3.019603885465195,C
BarabasiAlbertGraphs,0.001,1,2.9984595692003504,C
BarabasiAlbertGraphs,0.01,1,1.9929278542710018,C
BarabasiAlbertGraphs,0.1,1,2.0157254788300647,C
BarabasiAlbertGraphs,1.0,1,3.0056719959617055,C
BarabasiAlbertGraphs,10.0,1,2.9962643985473005,C
BarabasiAlbertGraphs,100.0,1,0.9905424205554361,C
BarabasiAlbertGraphs,1e-05,7,2.9830899347668973,C
BarabasiAlbertGraphs,0.0001,7,2.9705722266137857,C
BarabasiAlbertGraphs,0.001,7,3.006494580238696,C
BarabasiAlbertGraphs,0.01,7,3.006559493499063,C
BarabasiAlbertGraphs,0.1,7,3.0055951940525056,C
BarabasiAlbertGraphs,1.0,7,2.9831658562654932,C
BarabasiAlbertGraphs,10.0,7,2.967694205857581,C
BarabasiAlbertGraphs,100.0,7,2.9923077522072,C
BarabasiAlbertGraphs,1e-05,5,1.988802657093302,C
BarabasiAlbertGraphs,0.0001,5,1.990411822572977,C
BarabasiAlbertGraphs,0.001,5,2.0081688612314705,C
BarabasiAlbertGraphs,0.01,5,1.9793503788756828,C
BarabasiAlbertGraphs,0.1,5,2.030089788408922,C
BarabasiAlbertGraphs,1.0,5,3.018069625463195,C
BarabasiAlbertGraphs,10.0,5,2.9828451638696,C
BarabasiAlbertGraphs,100.0,5,3.0074056854310784,C
ErdosRenyiGraphs,1e-05,3,2.995432286278206,C
ErdosRenyiGraphs,0.0001,3,3.032551970061774,C
ErdosRenyiGraphs,0.001,3,3.0093222648209283,C
ErdosRenyiGraphs,0.01,3,3.0279416574860023,C
ErdosRenyiGraphs,0.1,3,2.996013203938656,C
ErdosRenyiGraphs,1.0,3,2.9947610137641423,C
ErdosRenyiGraphs,10.0,3,2.024856574480622,C
ErdosRenyiGraphs,100.0,3,1.996204672757794,C
ErdosRenyiGraphs,1e-05,1,2.993412783261294,C
ErdosRenyiGraphs,0.0001,1,2.991430715631639,C
ErdosRenyiGraphs,0.001,1,3.0279405085362026,C
ErdosRenyiGraphs,0.01,1,3.010049234972449,C
ErdosRenyiGraphs,0.1,1,3.0220664713789325,C
ErdosRenyiGraphs,1.0,1,2.9849705044087753,C
ErdosRenyiGraphs,10.0,1,2.987790173515475,C
ErdosRenyiGraphs,100.0,1,1.003029726497032,C
ErdosRenyiGraphs,1e-05,7,2.9464240688519054,C
ErdosRenyiGraphs,0.0001,7,2.9743847758850466,C
ErdosRenyiGraphs,0.001,7,3.021652452935486,C
ErdosRenyiGraphs,0.01,7,3.0051551585086624,C
ErdosRenyiGraphs,0.1,7,3.0004841136939464,C
ErdosRenyiGraphs,1.0,7,3.0118339593585777,C
ErdosRenyiGraphs,10.0,7,3.00179441234746,C
ErdosRenyiGraphs,100.0,7,3.0077826263450715,C
ErdosRenyiGraphs,1e-05,5,1.9895243947627128,C
ErdosRenyiGraphs,0.0001,5,2.0123931411242757,C
ErdosRenyiGraphs,0.001,5,2.0156498518402093,C
ErdosRenyiGraphs,0.01,5,1.9883485756584522,C
ErdosRenyiGraphs,0.1,5,3.0025212355212068,C
ErdosRenyiGraphs,1.0,5,3.0411947175930756,C
ErdosRenyiGraphs,10.0,5,2.993545365579331,C
ErdosRenyiGraphs,100.0,5,3.0205549776460243,C
WattsStrogatzGraphs,1e-05,3,3.000569635324815,C
WattsStrogatzGraphs,0.0001,3,2.990343472057466,C
WattsStrogatzGraphs,0.001,3,3.0321841480996325,C
WattsStrogatzGraphs,0.01,3,3.038342302154463,C
WattsStrogatzGraphs,0.1,3,3.032161689332104,C
WattsStrogatzGraphs,1.0,3,3.0285065877448267,C
WattsStrogatzGraphs,10.0,3,0.9868813099145406,C
WattsStrogatzGraphs,100.0,3,1.0165591137982954,C
WattsStrogatzGraphs,1e-05,1,3.010939731025286,C
WattsStrogatzGraphs,0.0001,1,2.9890944906674526,C
WattsStrogatzGraphs,0.001,1,3.0030931714057205,C
WattsStrogatzGraphs,0.01,1,2.9485284344199925,C
WattsStrogatzGraphs,0.1,1,1.0104299853655474,C
WattsStrogatzGraphs,1.0,1,2.9927349635981177,C
WattsStrogatzGraphs,10.0,1,2.9870100489544282,C
WattsStrogatzGraphs,100.0,1,2.960865554316193,C
WattsStrogatzGraphs,1e-05,7,3.0377053260403635,C
WattsStrogatzGraphs,0.0001,7,3.0168196314512064,C
WattsStrogatzGraphs,0.001,7,3.0260471076064013,C
WattsStrogatzGraphs,0.01,7,2.995763607476501,C
WattsStrogatzGraphs,0.1,7,2.9674274768478104,C
WattsStrogatzGraphs,1.0,7,3.0275540306024693,C
WattsStrogatzGraphs,10.0,7,2.983385132170635,C
WattsStrogatzGraphs,100.0,7,3.007573382619342,C
WattsStrogatzGraphs,1e-05,5,1.9625536784680635,C
WattsStrogatzGraphs,0.0001,5,1.9914932694022618,C
WattsStrogatzGraphs,0.001,5,1.9967672499788767,C
WattsStrogatzGraphs,0.01,5,1.9838551505916482,C
WattsStrogatzGraphs,0.1,5,2.0053396156696253,C
WattsStrogatzGraphs,1.0,5,3.000850113542138,C
WattsStrogatzGraphs,10.0,5,2.970019420535689,C
WattsStrogatzGraphs,100.0,5,2.9856165502991643,C

